Exploring the Efficiency of Renewable Energy-based Modular Data Centers at Scale

Modular data centers (MDCs) that can be placed right at the energy farms and powered mostly by renewable energy, are proven to be a flexible and effective approach to lowering the carbon footprint of data centers. However, the main challenge of using renewable energy is the high variability of power produced, which implies large volatility in powering computing resources at MDCs, and degraded application performance due to the task evictions and migrations. This causes challenges for platform operators to decide the MDC deployment. To this end, we present SkyBox, a framework that employs a holistic and learning-based approach for platform operators to explore the efficient use of renewable energy with MDC deployment across geographical regions. SkyBox is driven by the insights based on our study of real-world power traces from a variety of renewable energy farms -- the predictable production of renewable energy and the complementary nature of energy production patterns across different renewable energy sources and locations. With these insights, SkyBox first uses the coefficient of variation metric to select the qualified renewable farms, and proposes a subgraph identification algorithm to identify a set of farms with complementary energy production patterns. After that, SkyBox enables smart workload placement and migrations to further tolerate the power variability. Our experiments with real power traces and datacenter workloads show that SkyBox has the lowest carbon emissions in comparison with current MDC deployment approaches. SkyBox also minimizes the impact of the power variability on cloud virtual machines, enabling rMDCs a practical solution of efficiently using renewable energy.

==> figures/design/dynamic_cov.json <==
{"Dynamic": [0.276, 0.591, 0.604, 0.726, 0.268, 0.367], "Static": [0.423, 0.762, 0.737, 0.876, 0.353, 0.406]}

==> figures/design/prune.json <==
{"EL51-wind": [26.56731231231231, 23.054279279279278, 23.712972972972974, 24.59123123123123, 27.44557057057057, 28.104264264264266, 27.8846996996997, 29.64121621621622, 29.421651651651654, 27.665135135135134, 31.178168168168167, 38.20423423423423, 46.108558558558556, 55.54983483483483, 42.595525525525524, 23.273843843843842, 12.295615615615615, 15.369519519519521, 17.78472972972973, 23.932537537537538, 39.741186186186184, 53.354189189189185, 59.721561561561565, 55.110705705705705, 47.206381381381384], "PL92-wind": [39.16394789579159, 36.23790581162325, 31.736302605210422, 26.559458917835673, 21.83277555110221, 17.781332665330662, 15.08037074148297, 14.180050100200402, 13.504809619238479, 13.72988977955912, 14.855290581162327, 11.479088176352706, 9.678446893787576, 20.932454909819644, 24.758817635270546, 24.983897795591187, 23.408336673346696, 22.05785571142285, 21.157535070140284, 20.25721442885772, 16.881012024048097, 24.533737474949902, 27.909939879759524, 28.135020040080164, 29.935661322645295], "PT18-wind": [18.097500000000004, 19.208750000000002, 22.383750000000003, 26.352500000000006, 30.956250000000008, 35.08375000000001, 41.751250000000006, 49.212500000000006, 53.65750000000001, 59.531250000000014, 66.51625000000001, 71.91375000000002, 75.08875, 78.10500000000002, 84.93125000000002, 95.56750000000001, 100.01250000000002, 96.67875000000001, 95.72625000000001, 90.01125, 82.23250000000002, 72.39000000000001, 50.32375000000001, 42.38625000000001, 39.05250000000001], "UKK3-wind": [28.874078217821765, 33.125476237623744, 37.996869801980175, 40.919705940594035, 39.856856435643536, 38.52829455445542, 43.31111732673264, 46.05681188118809, 43.04540495049502, 45.0825331683168, 48.27108168316829, 48.53679405940591, 49.42250198019799, 49.86535594059402, 50.042497524752434, 50.92820544554451, 51.9024841584158, 53.319616831683135, 50.57392227722769, 46.23395346534651, 47.38537376237621, 48.80250643564354, 50.48535148514848, 52.43390891089105, 52.168196534653426], "FI1C-wind": [9.83164, 9.7643, 10.37036, 11.51514, 12.86194, 13.8047, 14.949480000000001, 15.4882, 16.36362, 16.565640000000002, 16.96968, 14.68012, 15.757560000000002, 18.518500000000003, 17.91244, 15.8249, 14.68012, 14.41076, 13.87204, 12.86194, 13.26598, 12.86194, 11.245780000000002, 9.62962, 8.282820000000001], "UKK4-wind": [13.948848814229244, 17.1820256916996, 19.583814229249004, 22.355108695652167, 23.55600296442687, 23.740755928853748, 28.267203557312243, 35.10306324110671, 34.27167490118576, 33.347910079051374, 37.042969367588924, 35.74969861660078, 32.97840415019762, 31.223250988142286, 30.391862648221334, 33.255533596837935, 37.874357707509866, 41.38466403162054, 41.01515810276678, 37.32009881422924, 35.65732213438734, 35.28781620553359, 36.39633399209485, 39.352381422924886, 40.830405138339906]}

==> figures/design/subgraph_motivation.dat <==
	Joint	Subgraph Site	Joint Obj	Split Obj
2	19.63	0.31     11.80  4.88 	  	4.88
4	64.34	0.73     18.29	5.12    	5.18
8	752.63	3.87     51.92  5.12    	5.13
16  10707   41.87    82.14  5.08       	5.09
32	0       195.34   109.60 0       	5.11


==> figures/design/subgraph_size.dat <==
[stable] 1 2 3 4 ideal
21 601 1083.51 1321.025 1348.87 1497.95
84 1204.53 2425.41 2737.45 2737.45 3156.8
555 3193.41 7880.29 8503.45 8569.08 10394.97
[cov] 1 2 3 4 ideal
21 0.74 0.60 0.55 0.48 0.45
84 0.77 0.55 0.46 0.43 0.38
555 0.90 0.63 0.58 0.56 0.43

==> figures/evaluation/baseline_separate_6/week1/subgraph1.dat <==
[avail] Embodied Brown-Operational Clean-Operational 
Distributed-PowerGrid 1.275 0.344 0.132
Distributed-Battery 1.4 0.123 0.134
GreenBox 1.275 0.046 0.13


==> figures/evaluation/baseline_separate_6/week1/subgraph2.dat <==
[avail] Embodied Brown-Operational Clean-Operational 
Distributed-PowerGrid 1.275 0.504 0.194
Distributed-Battery 1.4 0.187 0.202
GreenBox 1.275 0.029 0.204


==> figures/evaluation/baseline_separate_6/week2/subgraph1.dat <==
[avail] Embodied Brown-Operational Clean-Operational 
Distributed-PowerGrid 41.81 1080.057 53.289
Distributed-Battery 58.08 822.034 55.902
GreenBox 41.81 390.413 63.909


==> figures/evaluation/baseline_separate_6/week2/subgraph2.dat <==
[avail] Embodied Brown-Operational Clean-Operational 
Distributed-PowerGrid 41.81 1078.639 41.208
Distributed-Battery 58.08 733.566 44.292
GreenBox 41.81 520.898 50.458

==> figures/evaluation/baseline_separate_6/week7/subgraph1.dat <==
[avail] Embodied Brown-Operational Clean-Operational 
Distributed-PowerGrid 1.275 6.264 0.283
Distributed-Battery 1.4 5.472 0.304
GreenBox 1.275 2.344 0.34


==> figures/evaluation/baseline_separate_6/week7/subgraph2.dat <==
[avail] Embodied Brown-Operational Clean-Operational 
Distributed-PowerGrid 1.275 7.33 0.247
Distributed-Battery 1.566 5.48 0.266
GreenBox 1.275 2.898 0.326


==> figures/evaluation/baseline_separate_6/week8/subgraph1.dat <==
[avail] Embodied Brown-Operational Clean-Operational 
Distributed-PowerGrid 41.81 657.976 271.352
Distributed-Battery 58.08 333.452 273.239
GreenBox 41.81 314.809 284.340


==> figures/evaluation/baseline_separate_6/week8/subgraph2.dat <==
[avail] Embodied Brown-Operational Clean-Operational 
Distributed-PowerGrid 41.81 1122.674 273.458
Distributed-Battery 58.08 903.730 278.485
GreenBox 41.81 888.120 276.902

==> figures/evaluation/baseline_timestart_6/time1.dat <==
[avail] Embodied Brown-Operational Clean-Operational
Cent-Global 98.38 19.056 170.944
Cent-Distr 111.49 126.419 169.185
Distributed-PowerGrid 167.24 358.384 165.442
Distributed-Battery 224.62 337.083 160.022
GreenBox 167.24 176.148 171.199

==> figures/evaluation/baseline_timestart_6/time2.dat <==
[avail] Embodied Brown-Operational Clean-Operational 
Cent-Global 98.38 416.007 112.535
Cent-Distr 111.49 700.376 113.010
Distributed-PowerGrid 167.24 2158.696 94.497
Distributed-Battery 224.62 1555.600 100.194
GreenBox 167.24 911.311 114.368

==> figures/evaluation/baseline_timestart_6/time3.dat <==
[avail] Embodied Brown-Operational Clean-Operational 
Cent-Global 98.38 457.625 183.610
Cent-Distr 111.49 646.620 182.126
Distributed-PowerGrid 167.24 1731.065 165.258
Distributed-Battery 224.62 1033.575 168.823
GreenBox 167.24 541.081 184.387

==> figures/evaluation/baseline_timestart_6/time4.dat <==
[avail] Embodied Brown-Operational Clean-Operational 
Cent-Global 98.38 1815.975 137.533
Cent-Distr 111.49 1663.361 135.970 
Distributed-PowerGrid 167.24 2347.725 126.425
Distributed-Battery 224.62 1909.019 130.385
GreenBox 167.24 1846.390 138.836

==> figures/evaluation/baseline_timestart_6/time5.dat <==
[avail] Embodied Brown-Operational Clean-Operational 
Cent-Global 98.38 130.040 322.841
Cent-Distr 111.49 816.262 317.430
Distributed-PowerGrid 167.24 3535.766 251.362
Distributed-Battery 224.62 1682.619 266.915
GreenBox 167.24 234.589 327.957

==> figures/evaluation/baseline_timestart_6/time6.dat <==
[avail] Embodied Brown-Operational Clean-Operational 
Cent-Global 98.38 1070.607 387.417
Cent-Distr 111.49 1222.741 387.597
Distributed-PowerGrid 167.24 3626.223 351.772
Distributed-Battery 224.62 2707.927 354.024
GreenBox 167.24 1075.494 390.911


==> figures/evaluation/baseline_timestart_6/time7.dat <==
[avail] Embodied Brown-Operational Clean-Operational 
Cent-Global 98.38 2575.033 340.563
Cent-Distr 111.49 2989.966 334.890
Distributed-PowerGrid 167.24 6444.418 295.696
Distributed-Battery 224.62 3531.819 329.041
GreenBox 167.24 2587.374 348.533

==> figures/evaluation/baseline_timestart_6/time8.dat <==
[avail] Embodied Brown-Operational Clean-Operational 
Cent-Global 98.38 1205.450 555.794
Cent-Distr 111.49 1512.173 554.354
Distributed-PowerGrid 167.24 1780.651 544.81
Distributed-Battery 224.62 1237.182 551.725
GreenBox 167.24 1232.930 561.243

==> figures/evaluation/battery.json <==
{"battery": {"embodied": {"0": 20.4, "0.25": 20.9, "0.5": 21.4, "1": 22.4, "2": 24.4, "3": 26.4, "4": 28.4}, "brown": {"0": 44.01818584213139, "0.25": 39.526182025931945, "0.5": 37.87827950551551, "1": 30.037425491164914, "2": 25.854263614034334, "3": 23.23198628929896, "4": 21.692011568589606}, "green": {"0": 3.798717250692234, "0.25": 3.87145459650529, "0.5": 3.89890586813593, "1": 4.0201560263561005, "2": 4.0831946819812615, "3": 4.123992456268104, "4": 4.148186773401854}, "total": {"0": 47.81690309282362, "0.25": 43.39763662243724, "0.5": 41.777185373651434, "1": 34.057581517521015, "2": 29.9374582960156, "3": 27.355978745567064, "4": 25.84019834199146}}, "skybox": {"embodied": {"0": 20.4, "0.25": 20.9, "0.5": 21.4, "1": 22.4, "2": 24.4, "3": 26.4, "4": 28.4}, "brown": {"0": 13.687424899981517, "0.25": 10.221602342670664, "0.5": 8.038935747822046, "1": 4.445231641200588, "2": 1.4224700016740506, "3": 0.555289142469183, "4": 0.4966242138677862}, "green": {"0": 4.310755125553931, "0.25": 4.384427386816057, "0.5": 4.427228818795759, "1": 4.479847878998789, "2": 4.519932047031084, "3": 4.535089741372577, "4": 4.5353389204216334}, "total": {"0": 17.998180025535447, "0.25": 14.606029729486721, "0.5": 12.466164566617806, "1": 8.925079520199377, "2": 5.9424020487051346, "3": 5.09037888384176, "4": 5.03196313428942}}}

==> figures/evaluation/carbon.json <==
{
    "embodied": {
        "0": [
            2.125,
            2.318181818181818,
            2.55,
            2.8,
            2.55
        ],
        "7": [
            2.125,
            2.318181818181818,
            2.55,
            2.8,
            2.55
        ],
        "14": [
            2.125,
            2.318181818181818,
            2.55,
            2.8,
            2.55
        ],
        "21": [
            2.125,
            2.318181818181818,
            2.55,
            2.8,
            2.55
        ],
        "28": [
            2.125,
            2.318181818181818,
            2.55,
            2.8,
            2.55
        ],
        "35": [
            2.125,
            2.318181818181818,
            2.55,
            2.8,
            2.55
        ],
        "42": [
            2.125,
            2.318181818181818,
            2.55,
            2.8,
            2.55
        ],
        "49": [
            2.125,
            2.318181818181818,
            2.55,
            2.8,
            2.55
        ]
    },
    "brown": {
        "0": [
            0.03997779360699203,
            0.11505354754073999,
            0.8483820686069252,
            0.3108205613144923,
            0.07511910340970018
        ],
        "7": [
            0.5997125468052468,
            1.1525356618962477,
            3.6098118818020315,
            2.8967926500021095,
            0.7755932200675921
        ],
        "14": [
            0.45034264238090804,
            0.6889396505920539,
            2.3569939890585725,
            1.5159732324608035,
            0.5864444238572627
        ],
        "21": [
            2.4651908993823044,
            2.600987001647717,
            4.16072853714742,
            2.6542673997368262,
            2.7318454933795397
        ],
        "28": [
            0.06574698542361929,
            1.0884595663334182,
            7.668704886058445,
            5.798067308166066,
            0.658828096263721
        ],
        "35": [
            1.3281533688066052,
            1.6106146369043735,
            7.8011499175806716,
            5.492371996517438,
            1.5185965002652915
        ],
        "42": [
            5.025655581260057,
            5.483457072560217,
            13.597504362911963,
            10.955352431424974,
            5.241478195404419
        ],
        "49": [
            1.852558518826319,
            2.5095379818111687,
            3.371050683266042,
            1.661316716925115,
            2.4420344684932047
        ]
    },
    "green": {
        "0": [
            0.33571077442992386,
            0.3367703593191316,
            0.32515364598166774,
            0.3353785126445223,
            0.3385303600386176
        ],
        "7": [
            0.21988504010598045,
            0.22349002944784724,
            0.1745758370691822,
            0.19355071703023344,
            0.21889388615604796
        ],
        "14": [
            0.3607195339842643,
            0.35559368190362123,
            0.3269790683043462,
            0.342766705071227,
            0.36234807478609476
        ],
        "21": [
            0.2686764155938889,
            0.26633699715935616,
            0.24134218750651046,
            0.265110018119282,
            0.26849593781397496
        ],
        "28": [
            0.6057531258066715,
            0.6026951743020343,
            0.4854599349238214,
            0.5172201881407865,
            0.6111066296392833
        ],
        "35": [
            0.7674769252332682,
            0.7641028380093683,
            0.6667002005062006,
            0.7022905813346512,
            0.7752521548678007
        ],
        "42": [
            0.6432115092021252,
            0.6571405861239024,
            0.5294333923219975,
            0.5704789434067077,
            0.6673012532034029
        ],
        "49": [
            1.0685824380728277,
            1.058409068731739,
            1.0206677496142993,
            1.0736534323328801,
            1.073444824402257
        ]
    }
}

==> figures/evaluation/cov.json <==
{"0": 0.276, "7": 0.508, "14": 0.591, "21": 0.775, "28": 0.604, "35": 0.589, "42": 0.726, "49": 0.286}

==> figures/evaluation/migraion_backup.json <==
{"results": {"0.0": 47.98112499099891, "1.0": 40.14643383422365, "2.0": 33.90413246251929, "3.0": 30.663029893803692, "4.0": 25.504274602280407, "5.0": 22.175479929134866, "6.0": 21.93472976033335, "8.0": 21.085934944605135, "10.0": 19.5928026470654, "12.0": 18.737988217071848, "14.0": 19.168228726842163, "16.0": 19.596478545846153, "18.0": 18.351595264163922, "20.0": 19.700106500570524, "50.0": 19.19294305845448, "100.0": 18.797454512860142, "150.0": 18.745835941005485, "200.0": 18.296681404231954}, "migrations": {"0.0": 0.0, "1.0": 0.4863373145132103, "2.0": 0.9817227651103873, "3.0": 1.158161418747738, "4.0": 1.2984075280492218, "5.0": 1.3730546507419472, "6.0": 1.3911509229098806, "8.0": 1.4115092290988058, "10.0": 1.6083061889250814, "12.0": 1.5200868621064063, "14.0": 1.6920014477017737, "16.0": 1.6648570394498734, "18.0": 1.771172638436482, "20.0": 1.7915309446254073, "50.0": 2.6284835323923272, "100.0": 5.186844010133913, "150.0": 8.618349619978284, "200.0": 8.491675714802751}}

==> figures/evaluation/migration.json <==
{"0": 1.3346000723850888, "10": 1.3934129569308726, "20": 1.5268729641693812, "30": 1.5834238146941728, "40": 1.5608034744842565, "50": 1.7123597538906987}

==> figures/evaluation/migration_weeks.json <==
{"0": 1.1920919290626133, "1": 1.1920919290626133, "2": 1.1920919290626133, "3": 0.9568403908794789, "4": 1.677705392689107, "5": 1.422819399203764, "6": 1.3934129569308726, "7": 0.9568403908794789}

==> figures/evaluation/misprediction.json <==
{"power mispred": {"-50": 10475.42460296139, "-45": 10047.93249726395, "-40": 10333.079461797737, "-35": 9630.29410686119, "-30": 9867.65231622911, "-25": 9504.277568251227, "-20": 9241.051897683445, "-15": 9367.463984521502, "-10": 9059.585799580995, "-5": 8901.095004158979, "0": 8788.673892175599, "5": 8965.556546614658, "10": 8766.019342894773, "15": 9134.303841441311, "20": 9486.750291701137, "25": 9497.554444638099, "30": 9933.144665594802, "35": 10355.489370080473, "40": 10160.11452685136, "45": 10247.600336810447, "50": 10584.122798920738}, "lifetime mispred": {"-50": 9239.733556753621, "-45": 9285.213950075378, "-40": 9185.46358553048, "-35": 9082.442524885719, "-30": 9031.460038535382, "-25": 9149.906164040427, "-20": 8944.018307738817, "-15": 8870.201991280472, "-10": 8831.230961357336, "-5": 8689.734579431612, "0": 8788.673892175599, "5": 9002.480691208906, "10": 8682.582367458119, "15": 8677.380715156532, "20": 8887.252169443547, "25": 8870.410812195612, "30": 8783.20543031253, "35": 8760.845601525172, "40": 8719.42643548235, "45": 8688.239921122307, "50": 8782.474638877897}}

==> figures/evaluation/misprediction_backup.json <==
{"power mispred": {"-20": 9493.418249967082, "-18": 9546.29312936718, "-16": 9550.269565548968, "-14": 9409.433565895375, "-12": 9130.173674475625, "-10": 8966.877382271174, "-8": 8780.454908670608, "-6": 8618.961804839742, "-4": 8347.929645083426, "-2": 8134.543716642423, "0": 8115.393655688144, "2": 8348.920722168466, "4": 8390.661357110741, "6": 8870.94016792515, "8": 9013.110223605927, "10": 9294.318336826625, "12": 9920.368843886481, "14": 10014.269577838399, "16": 10229.387171730654, "18": 10696.794809739684, "20": 10662.339690802855}, "lifetime mispred": {"-20": 11832.369318501811, "-18": 12410.956485386148, "-16": 12814.215363911395, "-14": 10111.628050903095, "-12": 12043.763651314188, "-10": 11601.031109052688, "-8": 12621.309416494643, "-6": 10410.135734902095, "-4": 10723.270616566806, "-2": 8455.769704027456, "0": 8123.601344184846, "2": 8124.934961439261, "4": 8108.486875029678, "6": 8188.003072789856, "8": 8150.283740987613, "10": 8188.394935819971, "12": 8151.894203766757, "14": 8144.392243841548, "16": 8180.739916334833, "18": 8200.00288882218, "20": 8265.93140862161}, "battery": [496.7640689069398, 1205.9401456200221, 894.86833560062, 2544.864343857119, 2419.21701445866, 2686.5410543591956, 5303.6889765548585, 2103.804545827431], "distr": [564.3615952032785, 1375.7064611755573, 1468.2420386620327, 2929.9608961407853, 3811.8146128619733, 4053.1276523311867, 6623.655702210418, 2238.158331893049]}

==> figures/evaluation/new_baseline_lookahead.dat <==
[lookahead] 0 1 2 3 4 5
90_0 2887.65 1297.067 1300.284 1303.301 1301.494 1297.514
90_10 2787.65 1219.407 1195.303 1199.054 1191.1 1193.159
90_20 2749.04 826.104 731.373 762.091 755.763 745.661
90_30 2731.519 970.276 610.2 611.504 596.618 605.258
90_40 2719.962 765.757 452.056 441.61 425.001 424.141
90_50 2608.18 404.01 361.12  247.95 144.27 145.31
90_60 2594.26 320.387 310.518 246.32 186.526 188.496
90_80 183.409 214.305 
80_10 2754.537 1152.406 1121.422 1099.594 1097.299 1100.487
80_20 2732.429 634.393 642.619 636.05 601.346 618.689
80_30 2723.413 811.328 443.447 439.138 429.215 432.007
80_40 2705.119 436.323 402.81 279.089 285.635 305.888

==> figures/evaluation/obsolete/application_mix_a.dat <==
skew 95-percentile affected-apps avg
easy-greedy 1.67 22.28 1.13
equal-greedy 1.59 25.19 1.13
hard-greedy 2.09 33.58 1.22
easy-mipapp 1.43 29.31 1.10
equal-mipapp 1.33 28.98 1.07
hard-mipapp 1.76 33.09 1.16
easy-mip 1.22 10.07 1.05
equal-mip 1.09 10.40 1.03
hard-mip 1.45 17.34 1.09

==> figures/evaluation/obsolete/application_mix_b.dat <==
skew avg 95-percentile affected-apps
skew1-greedy 1.11 1.52 23.32
skew2-greedy 1.09 1.43 20.77
skew3-greedy 1.07 1.43 20.22
skew4-greedy 1.10 1.46 21.09
skew5-greedy 1.21 2.01 33.80
skew1-mipapp 1.06 1.34 29.14
skew2-mipapp 1.05 1.19 26.27
skew3-mipapp 1.05 1.23 23.51
skew4-mipapp 1.05 1.26 24.34
skew5-mipapp 1.15 1.64 37.33
skew1-mip 1.04 1.11 9.55
skew2-mip 1.02 1.04 8.23
skew3-mip 1.02 1.05 8.00
skew4-mip 1.02 1.04 8.02
skew5-mip 1.08 1.42 17.77


==> figures/evaluation/obsolete/dynamic_subgraph_identification_a.dat <==
dynamic 3864.10 7045.46 3866.68 13230.08 13705.56 10745.56 10494.94
static 3864.10 4995.94 2032.51 12096.38 9939.36 6266.78 6557.68

==> figures/evaluation/obsolete/dynamic_subgraph_identification_b.dat <==
dynamic 1.60 1.63 1.53 1.32 1.50 1.44 1.62
static 1.60 1.69 1.93 1.35 1.65 1.64 1.82

==> figures/evaluation/obsolete/misprediction_a.dat <==
      95 Percentile  Affected Apps
-0.6       1.153254      15.776398
-0.4       1.111237      14.254658
-0.3       1.111111      13.571429
-0.2       1.093581      12.608696
-0.1       1.089191      11.490683
0.0        1.097630      10.341615
0.1        1.133755      11.956522
0.2        1.138132      13.602484
0.3        1.137865      13.291925
0.4        1.138946      13.798758
0.6        1.166667      13.678261

==> figures/evaluation/obsolete/misprediction_b.dat <==
      95 Percentile  Affected Apps
-0.6       1.097630      10.341615
-0.4       1.106475      10.496894
-0.2       1.097630      10.062112
-0.1       1.111139      10.341615
0.0        1.097630      10.341615
0.1        1.111192      10.527950
0.2        1.109232      10.524224
0.4        1.137383      11.614907
0.6        1.167108      11.832298

==> figures/evaluation/obsolete/new_baseline_low_priority_ratio_6.dat <==
[avail] 0% 10% 20% 30% 40%
Cent-Global 849.346 753.281 712.306 625.785 557.685
Cent-Distr 1021.517 924.877 892.675 682.076 642.325
Distributed-PowerGrid 2632.492 2420.433 1984.187 1455.888 1364.293
Distributed-Battery 2238.049 1880.414 1639.335 1430.023 1282.738
GreenBox 1287.862 1221.914 1080.288 808.89 658.579

==> figures/evaluation/obsolete/new_baseline_powermis_6.dat <==
[avail] 0% 5% 10% 15% 20%
100_0 1297.067 1305.644 1332.707 1340.27 1380.867
90_10 1192.919 1228.609 1234.599 1257.44 1275.419
90_20 762.091 771.729 789.029 792.622 902.582
90_30 611.504 675.973 701.758 738.305 778.786
90_40 452.056 522.247 568.031 660.986 771.069
90_50 144.27 210.448 272.938 401.290 450.451
80_10 1121.422 1136.099 1177.411 1183.95 1198.002
80_20 642.619 670.04 710.315 745.73 773.698 
80_30 443.447 542.029 591.499 604.516 747.331
80_40 279.089 291.897 339.804 361.861 376.916

==> figures/evaluation/obsolete/new_baseline_slo_6.dat <==
[avail] 100% 95% 90% 80% 70%
Cent-Global 849.346 835.05 753.281 604.545 593.558
Cent-Distr 1021.517 981.878 924.877 881.703 862.918
Distributed-PowerGrid 2632.492 2329.194 2220.434 2006.519 1990.442
Distributed-Battery 2450.529 2270.078 2080.414 1933.087 1927.33
GreenBox 1287.862 1263.136 1221.914 1117.319 1039.372

==> figures/evaluation/obsolete/vm_performance.json <==
{
    "10": {
        "Centr-Global": {
            "0": 6830.305427414796,
            "10": 6830.305427414796,
            "20": 6825.427931469449,
            "30": 6832.637632569118,
            "40": 6842.395091696756,
            "50": 6868.371419503359,
            "55": 6904.619317016603,
            "60": 6969.919690051959,
            "65": 6735.6908593558,
            "70": 7092.016575097191,
            "75": 7105.5088066933495,
            "80": 7282.063338578755,
            "82": 7404.2185088145025,
            "84": 7401.908632438966,
            "86": 7474.467402591554,
            "88": 7431.11203988471,
            "90": 7484.554104788669,
            "92": 7446.466343133039,
            "94": 7555.698821198102,
            "96": 7663.491275711227,
            "98": 7699.792229071362,
            "99": 7750.371371788019,
            "100": 7817.499969740212
        },
        "Centr-Graph": {
            "0": 7865.323577801452,
            "10": 7865.402950994753,
            "20": 7848.97850728458,
            "30": 7804.07667149885,
            "40": 7891.629767508741,
            "50": 7923.477764938394,
            "55": 8130.773214720723,
            "60": 8264.502158183383,
            "65": 8466.562326827187,
            "70": 8627.262719214988,
            "75": 8774.058307628064,
            "80": 8506.884318230188,
            "82": 8666.823517178147,
            "84": 8619.97926574283,
            "86": 8708.141363711657,
            "88": 8709.892340900089,
            "90": 8798.691019812582,
            "92": 8947.07576002455,
            "94": 8952.248297555607,
            "96": 8997.439604923125,
            "98": 9126.181335931353,
            "99": 9155.611594611952,
            "100": 9211.442028902262
        },
        "Distr-Grid": {
            "0": 21742.16054055137,
            "10": 22034.683026751984,
            "20": 22771.035776759018,
            "30": 23285.4118320156,
            "40": 22300.81106037989,
            "50": 22343.982905437893,
            "55": 22514.588929202368,
            "60": 21985.004939867762,
            "65": 21843.71856113841,
            "70": 22714.23710367352,
            "75": 22068.95838090111,
            "90": 23127.846999367255,
            "92": 23045.2896706713,
            "94": 22362.309716813,
            "96": 23432.427104305505,
            "98": 22839.114003693147,
            "100": 24069.578886437695
        },
        "Distr-Battery": {
            "0": 16804.480295869213,
            "10": 16806.38908916455,
            "20": 17063.066680659864,
            "30": 16360.01352200205,
            "40": 15211.013676037532,
            "50": 17076.214449840918,
            "55": 16823.161543609287,
            "60": 16179.593706390191,
            "65": 15864.312417622607,
            "70": 16365.168132303494,
            "75": 16892.622128646915,
            "80": 18202.127276441533,
            "82": 18585.766065904318,
            "84": 17525.05020372976,
            "86": 17851.52443642892,
            "88": 17766.14296288419,
            "90": 18064.717485184847,
            "92": 18296.458146438094,
            "94": 17708.611718803528,
            "96": 17613.02920193481,
            "98": 16923.184159825614,
            "99": 17203.252869221462,
            "100": 18360.020096594522
        },
        "GreenBox": {
            "0": 7308.384776192148,
            "10": 7305.334839400275,
            "20": 7303.930549106712,
            "30": 7305.43238229771,
            "40": 7293.542323253195,
            "50": 7281.8183944666835,
            "55": 7313.809258444462,
            "60": 7333.755166359769,
            "65": 7383.0481006193395,
            "70": 7435.559907587123,
            "75": 7501.629215291961,
            "80": 7621.402602829912,
            "82": 7676.503168191496,
            "84": 7781.959748161828,
            "86": 7922.6697240626945,
            "88": 8025.963254235092,
            "90": 8114.087354028493,
            "92": 8221.132798895389,
            "94": 8369.7405585711,
            "96": 8512.0000834124,
            "98": 8681.94734639023,
            "99": 8904.315016972821,
            "100": 8811.656228823847
        }
    },
    "50": {
        "Centr-Global": {
            "0": 2299.220861518426,
            "10": 2240.7583056100557,
            "20": 2189.267761817954,
            "30": 2332.620313614241,
            "40": 2374.320828827602,
            "50": 2535.9301481452067,
            "55": 2630.4813820245995,
            "60": 2697.209433983946,
            "65": 2944.00809548319,
            "70": 3265.201369022867,
            "75": 3522.0581809093273,
            "80": 3795.299003465664,
            "82": 3955.6857584009103,
            "84": 4191.507264859143,
            "86": 4131.207245359353,
            "88": 4302.440417279662,
            "90": 4680.570698272343,
            "92": 4909.387704453466,
            "94": 5372.250585259442,
            "96": 5933.159742566396,
            "98": 6428.614450735374,
            "99": 6931.9073097838045,
            "100": 7817.499969740212
        },
        "Centr-Graph": {
            "0": 2748.213733489856,
            "10": 2774.541085259879,
            "20": 2672.87661176973,
            "30": 2865.0973434676853,
            "40": 3155.9100652503153,
            "50": 3431.2056431159845,
            "55": 3669.716061685507,
            "60": 4001.5426401853565,
            "65": 3945.7810329004374,
            "70": 4640.034313148424,
            "75": 5325.506780018349,
            "80": 5795.106935713457,
            "82": 5799.140163688953,
            "84": 5924.334051559518,
            "86": 5904.177581879851,
            "88": 5816.023416223383,
            "90": 6300.139989927091,
            "92": 6399.182423699107,
            "94": 6806.743303537189,
            "96": 7425.598153468971,
            "98": 8061.185779138522,
            "99": 8621.024096022864,
            "100": 9211.442028902262
        },
        "Distr-Grid": {
            "0": 11583.449014885566,
            "10": 11327.113012595602,
            "20": 11534.954690840761,
            "30": 12268.755289348768,
            "40": 11378.279907530003,
            "50": 11371.681023012345,
            "55": 11582.387899997277,
            "60": 10723.082710577633,
            "65": 10354.399203720594,
            "70": 11652.807588921622,
            "75": 11710.147506050744,
            "80": 11560.01302243932,
            "82": 12684.912181661874,
            "84": 12031.253350022176,
            "86": 12400.15062425075,
            "88": 12702.712706851971,
            "94": 13868.745285159679,
            "96": 14330.539595143651,
            "98": 17097.03939712113,
            "99": 20167.119777590575,
            "100": 24923.802734015117
        },
        "Distr-Battery": {
            "0": 6695.7179251172865,
            "10": 6581.382069132897,
            "20": 6954.847258521029,
            "30": 6486.717971158564,
            "40": 6432.510336198492,
            "50": 8135.383848168755,
            "55": 7736.813032036841,
            "60": 7575.8344546890985,
            "65": 9219.263496485093,
            "70": 10182.961765174538,
            "75": 9995.795466080152,
            "80": 10388.688878287134,
            "82": 10817.663270830299,
            "84": 11187.081061113537,
            "86": 10402.102197021006,
            "88": 11074.395979344496,
            "90": 10685.667265052738,
            "92": 10368.880566919992,
            "94": 11912.202205336323,
            "96": 11633.283902198036,
            "98": 14060.419832510517,
            "99": 14888.396959396941,
            "100": 18534.522175082508
        },
        "GreenBox": {
            "0": 2438.111405488597,
            "10": 2274.787801185689,
            "20": 2211.994597230523,
            "30": 2344.1848004784306,
            "40": 2914.0938860129313,
            "50": 3369.72813562959,
            "55": 3817.8607780411476,
            "60": 3703.415086881825,
            "65": 4856.077493276045,
            "70": 4187.52719216228,
            "75": 5305.949181747499,
            "80": 5097.307145802949,
            "82": 6053.346158089174,
            "84": 5767.511337144442,
            "86": 5861.040267967317,
            "88": 5806.6170317209835,
            "90": 3732.7895746612458,
            "92": 7140.486855068978,
            "94": 7176.052736138741,
            "96": 7443.588744189824,
            "98": 8288.207146132003,
            "99": 8995.314429566879,
            "100": 8825.023208554947
        }
    }
}

==> figures/evaluation/obsolete/vm_performance_copy.json <==
{
    "10": {
        "Centr-Global": {
            "0": 6830.305427414796,
            "10": 6830.305427414796,
            "20": 6825.427931469449,
            "30": 6832.637632569118,
            "40": 6842.395091696756,
            "50": 6868.371419503359,
            "55": 6904.619317016603,
            "60": 6969.919690051959,
            "65": 6735.6908593558,
            "70": 7092.016575097191,
            "75": 7105.5088066933495,
            "80": 7282.063338578755,
            "82": 7404.2185088145025,
            "84": 7401.908632438966,
            "86": 7474.467402591554,
            "88": 7431.11203988471,
            "90": 7484.554104788669,
            "92": 7446.466343133039,
            "94": 7555.698821198102,
            "96": 7663.491275711227,
            "98": 7699.792229071362,
            "99": 7750.371371788019,
            "100": 7817.499969740212
        },
        "Centr-Graph": {
            "0": 7865.323577801452,
            "10": 7865.402950994753,
            "20": 7848.97850728458,
            "30": 7804.07667149885,
            "40": 7891.629767508741,
            "50": 7923.477764938394,
            "55": 8130.773214720723,
            "60": 8264.502158183383,
            "65": 8466.562326827187,
            "70": 8627.262719214988,
            "75": 8774.058307628064,
            "80": 8506.884318230188,
            "82": 8666.823517178147,
            "84": 8619.97926574283,
            "86": 8708.141363711657,
            "88": 8709.892340900089,
            "90": 8798.691019812582,
            "92": 8947.07576002455,
            "94": 8952.248297555607,
            "96": 8997.439604923125,
            "98": 9126.181335931353,
            "99": 9155.611594611952,
            "100": 9211.442028902262
        },
        "Distr-Grid": {
            "0": 21742.16054055137,
            "10": 22034.683026751984,
            "20": 22771.035776759018,
            "30": 23285.4118320156,
            "40": 22300.81106037989,
            "50": 22343.982905437893,
            "55": 22514.588929202368,
            "60": 21985.004939867762,
            "65": 21843.71856113841,
            "70": 22714.23710367352,
            "75": 22068.95838090111,
            "80": 16012.85120027482,
            "82": 15676.841900268075,
            "84": 16134.31383728657,
            "86": 15957.738646643978,
            "88": 16132.037154593521,
            "90": 23127.846999367255,
            "92": 23045.2896706713,
            "94": 22362.309716813,
            "96": 23432.427104305505,
            "98": 22839.114003693147,
            "99": 16790.033318471305,
            "100": 24069.578886437695
        },
        "Distr-Battery": {
            "0": 16804.480295869213,
            "10": 16806.38908916455,
            "20": 17063.066680659864,
            "30": 16360.01352200205,
            "40": 15211.013676037532,
            "50": 17076.214449840918,
            "55": 16823.161543609287,
            "60": 16179.593706390191,
            "65": 15864.312417622607,
            "70": 16365.168132303494,
            "75": 16892.622128646915,
            "80": 18202.127276441533,
            "82": 18585.766065904318,
            "84": 17525.05020372976,
            "86": 17851.52443642892,
            "88": 17766.14296288419,
            "90": 18064.717485184847,
            "92": 18296.458146438094,
            "94": 17708.611718803528,
            "96": 17613.02920193481,
            "98": 16923.184159825614,
            "99": 17203.252869221462,
            "100": 18360.020096594522
        },
        "GreenBox": {
            "0": 7308.384776192148,
            "10": 7305.334839400275,
            "20": 7303.930549106712,
            "30": 7305.43238229771,
            "40": 7293.542323253195,
            "50": 7281.8183944666835,
            "55": 7313.809258444462,
            "60": 7333.755166359769,
            "65": 7383.0481006193395,
            "70": 7435.559907587123,
            "75": 7501.629215291961,
            "80": 7621.402602829912,
            "82": 7676.503168191496,
            "84": 7781.959748161828,
            "86": 7922.6697240626945,
            "88": 8025.963254235092,
            "90": 8114.087354028493,
            "92": 8221.132798895389,
            "94": 8369.7405585711,
            "96": 8512.0000834124,
            "98": 8681.94734639023,
            "99": 8904.315016972821,
            "100": 8811.656228823847
        }
    },
    "50": {
        "Centr-Global": {
            "0": 2299.220861518426,
            "10": 2240.7583056100557,
            "20": 2189.267761817954,
            "30": 2332.620313614241,
            "40": 2374.320828827602,
            "50": 2535.9301481452067,
            "55": 2630.4813820245995,
            "60": 2697.209433983946,
            "65": 2944.00809548319,
            "70": 3265.201369022867,
            "75": 3522.0581809093273,
            "80": 3795.299003465664,
            "82": 3955.6857584009103,
            "84": 4191.507264859143,
            "86": 4131.207245359353,
            "88": 4302.440417279662,
            "90": 4680.570698272343,
            "92": 4909.387704453466,
            "94": 5372.250585259442,
            "96": 5933.159742566396,
            "98": 6428.614450735374,
            "99": 6931.9073097838045,
            "100": 7817.499969740212
        },
        "Centr-Graph": {
            "0": 2748.213733489856,
            "10": 2774.541085259879,
            "20": 2672.87661176973,
            "30": 2865.0973434676853,
            "40": 3155.9100652503153,
            "50": 3431.2056431159845,
            "55": 3669.716061685507,
            "60": 4001.5426401853565,
            "65": 3945.7810329004374,
            "70": 4640.034313148424,
            "75": 5325.506780018349,
            "80": 5795.106935713457,
            "82": 5799.140163688953,
            "84": 5924.334051559518,
            "86": 5904.177581879851,
            "88": 5816.023416223383,
            "90": 6300.139989927091,
            "92": 6399.182423699107,
            "94": 6806.743303537189,
            "96": 7425.598153468971,
            "98": 8061.185779138522,
            "99": 8621.024096022864,
            "100": 9211.442028902262
        },
        "Distr-Grid": {
            "0": 11583.449014885566,
            "10": 11327.113012595602,
            "20": 11534.954690840761,
            "30": 12268.755289348768,
            "40": 11378.279907530003,
            "50": 11371.681023012345,
            "55": 11582.387899997277,
            "60": 10723.082710577633,
            "65": 10354.399203720594,
            "70": 11652.807588921622,
            "75": 11710.147506050744,
            "80": 11560.01302243932,
            "82": 12684.912181661874,
            "84": 12031.253350022176,
            "86": 12400.15062425075,
            "88": 12702.712706851971,
            "90": 1951.7195872295306,
            "92": 3193.854990344746,
            "94": 13868.745285159679,
            "96": 14330.539595143651,
            "98": 17097.03939712113,
            "99": 20167.119777590575,
            "100": 24923.802734015117
        },
        "Distr-Battery": {
            "0": 6695.7179251172865,
            "10": 6581.382069132897,
            "20": 6954.847258521029,
            "30": 6486.717971158564,
            "40": 6432.510336198492,
            "50": 8135.383848168755,
            "55": 7736.813032036841,
            "60": 7575.8344546890985,
            "65": 9219.263496485093,
            "70": 10182.961765174538,
            "75": 9995.795466080152,
            "80": 10388.688878287134,
            "82": 10817.663270830299,
            "84": 11187.081061113537,
            "86": 10402.102197021006,
            "88": 11074.395979344496,
            "90": 10685.667265052738,
            "92": 10368.880566919992,
            "94": 11912.202205336323,
            "96": 11633.283902198036,
            "98": 14060.419832510517,
            "99": 14888.396959396941,
            "100": 18534.522175082508
        },
        "GreenBox": {
            "0": 2438.111405488597,
            "10": 2274.787801185689,
            "20": 2211.994597230523,
            "30": 2344.1848004784306,
            "40": 2914.0938860129313,
            "50": 3369.72813562959,
            "55": 3817.8607780411476,
            "60": 3703.415086881825,
            "65": 4856.077493276045,
            "70": 4187.52719216228,
            "75": 5305.949181747499,
            "80": 5097.307145802949,
            "82": 6053.346158089174,
            "84": 5767.511337144442,
            "86": 5861.040267967317,
            "88": 5806.6170317209835,
            "90": 3732.7895746612458,
            "92": 7140.486855068978,
            "94": 7176.052736138741,
            "96": 7443.588744189824,
            "98": 8288.207146132003,
            "99": 8995.314429566879,
            "100": 8825.023208554947
        }
    }
}

==> figures/evaluation/ratio.json <==
{"Centr-Global": [33.416749936454444, 33.097354098921, 31.85400267463137, 31.486969511121, 30.88099215737419, 30.402734777850323], "Centr-Graph": [37.88948280614929, 38.059578399737475, 36.583748458462765, 36.05623521433784, 33.932176461222106, 34.6956225674506], "Distr-Grid": [70.49590039173555, 67.5846383426601, 62.56393994452448, 58.115403527719224, 49.692839562974626, 47.363020948987575], "Distr-Battery": [59.5413049234824, 57.685411394628105, 50.18297774172668, 46.49610117233789, 42.78584092237031, 40.96253982487619], "GreenBox": [38.89053282669066, 38.74531262204821, 37.85343141250938, 36.20349358529775, 35.60224514440943, 35.25747842730998]}

==> figures/evaluation/scale.json <==
{"Centr-Global": [32.377160345801414, 76.0602754900344, 126.38039115813183, 173.7333387653096, 218.9107763915669], "Centr-Graph": [36.72255378010425, 130.44163923275647, 228.02245835961523, 306.90273960210004, 385.55171242143314], "Distr-Grid": [68.44562988894113, 215.50419503308342, 352.1957557022271, 473.9147125866269, 608.781570656934], "Distr-Battery": [59.6719824174214, 183.13506884289245, 304.14565389056105, 420.90154784288904, 545.5092425770326], "GreenBox": [37.39790888170627, 92.78233383567125, 135.55128090743895, 194.54726039639456, 274.52063555263305]}

==> figures/evaluation/step.json <==
{"embodied": {"SkyBox-NoCov": 20.4, "SkyBox-NoDynamic": 20.4, "SkyBox-NoMIP": 20.4, "SkyBox": 20.4}, "brown": {"SkyBox-NoCov": 58.082160324744336, "SkyBox-NoDynamic": 36.97722256904617, "SkyBox-NoMIP": 41.479048149837574, "SkyBox": 14.205315400387764}, "green": {"SkyBox-NoCov": 3.6330423928463604, "SkyBox-NoDynamic": 3.9763942980337936, "SkyBox-NoMIP": 2.7549272086053502, "SkyBox": 4.338170423585909}, "total": {"SkyBox-NoCov": 82.11520271759068, "SkyBox-NoDynamic": 61.35361686707997, "SkyBox-NoMIP": 64.63397535844291, "SkyBox": 38.943485823973674}}

==> figures/evaluation/vm_performance/performance_lookup_table_low_priority_10.json <==
{
    "Centr-Global": {
        "0": 6.2841474962862955,
        "10": 82.55004440447286,
        "20": 120.11944418208012,
        "30": 204.16405246745546,
        "40": 368.59421908110846,
        "50": 452.54589808263984,
        "55": 578.1711252103308,
        "60": 647.8766821171594,
        "65": 658.085743870969,
        "70": 759.6311095017905,
        "75": 821.019818362644,
        "80": 788.3410490047215,
        "82": 798.274612641914,
        "84": 824.5508005467939,
        "86": 833.2684478695376,
        "88": 810.5114281522226,
        "90": 808.4424651205107,
        "92": 833.3495462135656,
        "94": 851.3553179627005,
        "96": 862.0809871883022,
        "98": 864.0075734365362,
        "100": 868.4453631193487
    },
    "Centr-Graph": {
        "0": 8.192449043621707,
        "10": 134.02468880077913,
        "20": 155.64149132617231,
        "30": 307.1315017950767,
        "40": 409.8381161732886,
        "50": 721.6828438099222,
        "55": 773.684185526043,
        "60": 822.7769149051608,
        "65": 924.9459969881731,
        "70": 934.9749678929711,
        "75": 995.3991830645573,
        "80": 1011.4981766066296,
        "82": 1007.3408457457044,
        "84": 1024.1631818915466,
        "86": 1005.5259014738788,
        "88": 1066.7165088469367,
        "90": 1075.0493802701421,
        "92": 1097.4306914895487,
        "94": 1102.3490489831934,
        "96": 1074.168268121897,
        "98": 1126.9425623498628,
        "100": 1122.3185227844174
    },
    "Distr-Grid": {
        "0": 142.16472786193873,
        "10": 471.06956744059147,
        "20": 641.7731641013102,
        "30": 996.2634304033083,
        "40": 1178.362829086407,
        "50": 1501.9344850343005,
        "55": 1692.3167927649386,
        "60": 1931.2527265030903,
        "65": 2040.3178432342208,
        "70": 2068.4272209368605,
        "75": 2136.057895301302,
        "80": 2215.2006998534157,
        "82": 2356.3174973753635,
        "84": 2261.944128516117,
        "86": 2256.3022929626245,
        "88": 2271.046376884154,
        "90": 2433.070836886273,
        "92": 2352.66957643748,
        "94": 2383.2004874174927,
        "96": 2482.0553391354683,
        "98": 2502.665547828065,
        "100": 2643.8328449458077
    },
    "Distr-Battery": {
        "0": 182.44857019479363,
        "10": 363.311089569987,
        "20": 608.5623857086457,
        "30": 637.7285862310429,
        "40": 882.03330288387,
        "50": 1053.9915917308933,
        "55": 1127.7809194455554,
        "60": 1214.5700520566097,
        "65": 1516.2714291605892,
        "70": 1456.0378039141785,
        "75": 1749.6862462934187,
        "80": 1531.0943464033885,
        "82": 1605.1931212545599,
        "84": 1531.4337767802422,
        "86": 1561.2098046516605,
        "88": 1584.7384550637823,
        "90": 1678.1182686650704,
        "92": 1644.7015054961244,
        "94": 1680.4478160769222,
        "96": 1729.5581866017887,
        "98": 1646.3464839056403,
        "100": 1824.9391702362204
    },
    "GreenBox": {
        "0": 0.6339423875423942,
        "10": 72.24733372349358,
        "20": 156.42791240901457,
        "30": 262.9703861772617,
        "40": 396.4927678488873,
        "50": 511.33259471837124,
        "55": 575.9445349311443,
        "60": 631.0079014167018,
        "65": 738.7435622372968,
        "70": 751.7416582764697,
        "75": 811.2639226731412,
        "80": 824.8822813914314,
        "82": 795.1566900197338,
        "84": 835.1648481393092,
        "86": 887.3981221150182,
        "88": 905.2811895618986,
        "90": 892.8223517834043,
        "92": 877.1270395861688,
        "94": 884.2258298235841,
        "96": 917.8038310487817,
        "98": 922.6816034562421,
        "100": 947.0731065760832
    }
}

==> figures/evaluation/vm_performance/performance_lookup_table_low_priority_30.json <==
{
    "Centr-Global": {
        "0": 1.6036251605604266,
        "10": 112.8468991284506,
        "20": 187.04949833139224,
        "30": 423.0490858342454,
        "40": 669.7317207344058,
        "50": 951.9061073096016,
        "55": 1140.3267688776784,
        "60": 1261.4258426162223,
        "65": 1354.2130179206674,
        "70": 1570.9777845585497,
        "75": 1787.2087259433683,
        "80": 1866.456693438471,
        "82": 2008.2901050161577,
        "84": 2226.8917129914357,
        "86": 2164.820765952333,
        "88": 2383.237746523142,
        "90": 2525.533651491646,
        "92": 2730.8071629898623,
        "94": 2891.454378701855,
        "96": 2898.603437657069,
        "98": 3127.589439800288,
        "100": 3396.9820222125686
    },
    "Centr-Graph": {
        "0": 8.187069579996926,
        "10": 156.18994249655924,
        "20": 272.7364784536365,
        "30": 573.4277863068382,
        "40": 823.1114471746431,
        "50": 1243.849237235794,
        "55": 1505.506993442113,
        "60": 1630.3759080464774,
        "65": 1746.7373892305934,
        "70": 2014.8942187241628,
        "75": 2111.7697362047406,
        "80": 2525.417374479855,
        "82": 2362.4916287981287,
        "84": 2684.5046624758847,
        "86": 2570.8855011153796,
        "88": 2815.4102230821177,
        "90": 3262.0951079933466,
        "92": 3251.344408299712,
        "94": 3702.97934459864,
        "96": 3851.030764660119,
        "98": 4016.3864137774813,
        "100": 4160.065761354246
    },
    "Distr-Grid": {
        "0": 338.8439782240319,
        "10": 686.8021926673642,
        "20": 1146.170268034489,
        "30": 1649.2810974361655,
        "40": 2450.31889632824,
        "50": 3116.108078852322,
        "55": 3447.81823530804,
        "60": 3774.5531055468277,
        "65": 3876.9349544038682,
        "70": 4751.340921841059,
        "75": 4554.50553119371,
        "80": 5481.7702465507,
        "82": 5470.535024231359,
        "84": 5463.291089057136,
        "86": 6067.202097282171,
        "88": 5887.444343648322,
        "90": 6619.37082166065,
        "92": 6459.581313621787,
        "94": 7871.142466373567,
        "96": 7800.736709015738,
        "98": 9204.628207916396,
        "100": 11289.299636192827
    },
    "Distr-Battery": {
        "0": 256.43957821490176,
        "10": 380.77665016258834,
        "20": 813.0693041941108,
        "30": 1484.9639490665759,
        "40": 1605.358024414726,
        "50": 2277.2901032046902,
        "55": 2399.662416807186,
        "60": 2705.0095437244568,
        "65": 3138.565701493884,
        "70": 2958.272043140428,
        "75": 3394.73402985453,
        "80": 3571.3087913355894,
        "82": 3796.7491079790298,
        "84": 3690.645890564968,
        "86": 3704.529453816219,
        "88": 3827.851951969909,
        "90": 3839.254404812048,
        "92": 4501.230752732139,
        "94": 4898.1737556271055,
        "96": 4699.459850941008,
        "98": 6292.21389843657,
        "100": 7536.041859329769
    },
    "GreenBox": {
        "0": 5.070791432310423,
        "10": 108.54869980870403,
        "20": 205.37774721011127,
        "30": 368.9350175323132,
        "40": 643.0981645776418,
        "50": 920.4287717701181,
        "55": 1029.1028862029152,
        "60": 1152.0739830146144,
        "65": 1360.8347354978844,
        "70": 1590.8319653309657,
        "75": 1743.8154984281457,
        "80": 2024.9815189884382,
        "82": 2125.294177719637,
        "84": 2131.833998183037,
        "86": 2361.89465598875,
        "88": 2539.7874126517027,
        "90": 2733.815770015021,
        "92": 2747.9542278031577,
        "94": 2998.879942991905,
        "96": 3258.8602337608168,
        "98": 3471.989567148574,
        "100": 3831.0661369942245
    }
}

==> figures/evaluation/vm_performance/performance_lookup_table_low_priority_50.json <==
{
    "Centr-Global": {
        "0": 0.5973482980314757,
        "10": 147.13625872934847,
        "20": 319.1952930146963,
        "30": 520.5183789641542,
        "40": 739.5952344615395,
        "50": 1067.9818621654813,
        "55": 1243.6941217388596,
        "60": 1504.418429029266,
        "65": 1726.541245970366,
        "70": 2148.5212683744385,
        "75": 2639.092320382975,
        "80": 3155.231487095344,
        "82": 3292.1754017526723,
        "84": 3644.440442668638,
        "86": 4094.211443811935,
        "88": 4249.751756590465,
        "90": 4729.750677943408,
        "92": 5106.345982964449,
        "94": 5357.823509214062,
        "96": 6100.01978245717,
        "98": 6333.928628618982,
        "100": 6628.174789427458
    },
    "Centr-Graph": {
        "0": 3.1403502603598152,
        "10": 156.3596126186719,
        "20": 379.9066823358696,
        "30": 642.5631429628527,
        "40": 1032.6482217029625,
        "50": 1314.3147449723497,
        "55": 1532.5312181252352,
        "60": 2118.8196731171097,
        "65": 2404.479227324264,
        "70": 2816.786407682148,
        "75": 2723.1590949280358,
        "80": 3315.1906713784756,
        "82": 3182.5016745973658,
        "84": 4115.599653473498,
        "86": 4688.2296791652125,
        "88": 4771.7897278395785,
        "90": 5563.56126768608,
        "92": 5595.184500120491,
        "94": 6623.814872689636,
        "96": 7739.199671687378,
        "98": 7545.187992613453,
        "100": 7840.923586714071
    },
    "Distr-Grid": {
        "0": 246.26537010093847,
        "10": 1117.548797298319,
        "20": 1929.1468145370318,
        "30": 3053.303021716649,
        "40": 3958.381189972715,
        "50": 4747.105899594454,
        "55": 4773.449345610559,
        "60": 5997.837047141667,
        "65": 6570.395277460497,
        "70": 6724.084638392911,
        "75": 6822.208537511876,
        "80": 8230.428065908161,
        "82": 8272.842667349556,
        "84": 8042.652764883423,
        "86": 9032.201450569295,
        "88": 8762.943924099533,
        "90": 9531.292804238856,
        "92": 10504.027321488185,
        "94": 10479.534804485096,
        "96": 12457.318699866395,
        "98": 15090.90066969951,
        "100": 21712.036423651127
    },
    "Distr-Battery": {
        "0": 214.9018946438611,
        "10": 601.649755961729,
        "20": 1219.4682515672541,
        "30": 2054.481198284709,
        "40": 2758.4656176642047,
        "50": 3555.083514920376,
        "55": 3443.7476226007543,
        "60": 4177.061736888668,
        "65": 3753.2324775524517,
        "70": 3568.1867028741335,
        "75": 5254.7472461812995,
        "80": 5440.777213807767,
        "82": 5113.394714417525,
        "84": 5374.680469706216,
        "86": 6345.031636448641,
        "88": 6144.404192158592,
        "90": 6706.841343427957,
        "92": 7410.422500574332,
        "94": 5933.943535875327,
        "96": 7501.985589183481,
        "98": 9527.300724200306,
        "100": 14566.200848516792
    },
    "GreenBox": {
        "0": 0.0,
        "10": 142.8899115758999,
        "20": 261.8452146095818,
        "30": 513.1093063210208,
        "40": 845.4199757467508,
        "50": 1184.6353982711375,
        "55": 1493.231287668455,
        "60": 1775.540221460452,
        "65": 1769.427795301569,
        "70": 2503.6682262094255,
        "75": 2533.0961468754,
        "80": 3235.3966896276334,
        "82": 3367.495181725384,
        "84": 3734.0359413658,
        "86": 4493.080282497838,
        "88": 4461.815616945019,
        "90": 5252.077226990601,
        "92": 5535.229352330851,
        "94": 6064.556086478866,
        "96": 6601.025549735097,
        "98": 7302.161863810912,
        "100": 7554.9515754620925
    }
}

==> figures/evaluation/vm_performance/performance_lookup_table_low_priority_90.json <==
{"Centr-Global": {"0": 0.0, "10": 64.94898832431703, "20": 175.02285596422212, "30": 290.76048547205454, "40": 415.21472730662595, "50": 1185.0524040958594, "55": 1257.3207069265368, "60": 1291.439983096781, "65": 1353.5436748995555, "70": 1464.6543920635654, "75": 1466.2484817085078, "80": 1683.3891349662408, "82": 1340.0896628763876, "84": 1399.465958997916, "86": 1687.1143092770442, "88": 1793.5532653802036, "90": 2282.9853651759418, "92": 2323.915111642844, "94": 2437.352046909758, "96": 3176.33158955027, "98": 3715.9320366079705, "100": 6755.430278326}, "Centr-Graph": {"0": 1555.6816885151075, "10": 1358.2758181060726, "20": 1106.3234182320743, "30": 1074.991898409124, "40": 1167.0417468911528, "50": 1266.289317190355, "55": 1290.4056625157873, "60": 1364.0446129170446, "65": 1527.554401558617, "70": 1368.3724761181281, "75": 1864.7990191500285, "80": 1964.576702774274, "82": 2147.5807270541145, "84": 2296.6857583366063, "86": 2491.4489050949437, "88": 2831.091315827616, "90": 3104.4959691903437, "92": 2964.3786281095227, "94": 4036.620175431181, "96": 4560.827088020159, "98": 5569.449166068235, "100": 7968.774537960318}, "Distr-Grid": {"0": 2632.964735244272, "10": 2454.0527664788838, "20": 2034.3188256807734, "30": 2107.3876854359273, "40": 1972.574816998614, "50": 2100.5690828566867, "55": 2246.93812499621, "60": 2280.8730115677936, "65": 2477.5369409071022, "70": 2218.2108659003866, "75": 2443.2085524097024, "80": 2409.797499876187, "82": 2472.3592612644234, "84": 3261.9997078172228, "86": 3646.6034063340094, "88": 4314.989098650508, "90": 4491.0844260018675, "92": 4781.084603955764, "94": 5733.730603091596, "96": 7575.313632803511, "98": 10517.774223634002, "100": 21410.387031045597}, "Distr-Battery": {"0": 1444.3464283142732, "10": 1437.426201267958, "20": 1437.217978803802, "30": 1482.5021711089507, "40": 1495.2827648117354, "50": 1957.4508938096587, "55": 2370.138684911316, "60": 2795.69718855902, "65": 2592.7494874331805, "70": 2882.2109875943, "75": 2470.4398762772607, "80": 3883.964719536277, "82": 3043.070842477388, "84": 2605.1060724852887, "86": 3095.073029734097, "88": 3065.7745533223506, "90": 3486.7560153069935, "92": 3035.6997457899115, "94": 3165.776067664275, "96": 3052.3258663389074, "98": 4552.599134145124, "100": 15556.283193803205}, "GreenBox": {"0": 0.0, "10": 60.816013133984185, "20": 210.2677207024009, "30": 334.33583125225124, "40": 517.5385003418195, "50": 154.45361448737538, "55": 295.2536417950861, "60": 718.6988915968864, "65": 982.51808286354, "70": 1137.2438566258375, "75": 1138.0650759226908, "80": 2071.1114446896136, "82": 2263.648776786439, "84": 2233.905435870479, "86": 3367.0185785050962, "88": 3271.7998908942373, "90": 2926.276887794249, "92": 4351.468788860736, "94": 5157.573695534977, "96": 5889.008619472781, "98": 6939.988196527382, "100": 7677.689320143795}}

==> figures/evaluation/vm_performance/performance_lookup_table_low_priority_greenbox_10.json <==
{"static": {"0": 0.0, "10": 140.55187390532504, "20": 295.6969324787367, "30": 460.08697225554823, "40": 685.6527270304867, "50": 833.0009570974076, "55": 736.4368556688628, "60": 888.8212269513367, "65": 1061.3786850428612, "70": 1249.4688423227528, "75": 1306.1809471803238, "80": 1431.092441374694, "82": 1519.864090246163, "84": 1475.3801428681188, "86": 1571.5691964000684, "88": 1482.3788192357654, "90": 1470.7456659632685, "92": 1468.1977436064242, "94": 1562.823636809753, "96": 1561.072750447074, "98": 1569.0175521080616, "100": 1633.9671315576481}, "greedy": {"0": 98.60136454919075, "10": 346.963897768728, "20": 387.79375480477194, "30": 760.4551576203856, "40": 1239.7537492977794, "50": 1088.1257144445428, "55": 1630.157774742322, "60": 1647.372143704455, "65": 1842.6124166640025, "70": 1918.8239719400183, "75": 1867.3360011450807, "80": 2126.925739149092, "82": 2198.515243424482, "84": 2150.902099743976, "86": 2008.6937724775848, "88": 2021.0652173629164, "90": 2066.719142495411, "92": 2139.880835289535, "94": 2179.2668391450507, "96": 2181.05604830959, "98": 2336.865925932162, "100": 2469.042249678917}, "mip": {"0": 0.6339423875423942, "10": 72.24733372349358, "20": 156.42791240901457, "30": 262.9703861772617, "40": 396.4927678488873, "50": 511.33259471837124, "55": 575.9445349311443, "60": 631.0079014167018, "65": 738.7435622372968, "70": 751.7416582764697, "75": 811.2639226731412, "80": 824.8822813914314, "82": 795.1566900197338, "84": 835.1648481393092, "86": 887.3981221150182, "88": 905.2811895618986, "90": 892.8223517834043, "92": 877.1270395861688, "94": 884.2258298235841, "96": 917.8038310487817, "98": 922.6816034562421, "100": 947.0731065760832}}

==> figures/evaluation/vm_performance/performance_lookup_table_low_priority_greenbox_30.json <==
{"static": {"0": 0.0, "10": 298.67751808683255, "20": 505.0903920354252, "30": 927.9863373928997, "40": 1304.41060349679, "50": 1775.650173439562, "55": 1901.5986807875818, "60": 2310.0746863848562, "65": 2425.291033129901, "70": 2856.2280561766433, "75": 2639.1645645177714, "80": 2959.333129110453, "82": 3446.098169545857, "84": 3340.283285747164, "86": 3914.132541997837, "88": 3980.051630191889, "90": 4558.756781564566, "92": 4553.397802814574, "94": 5181.252555165712, "96": 4730.785139032712, "98": 5342.793414324872, "100": 5639.263374313173}, "greedy": {"0": 1007.5081283248059, "10": 1276.771812197476, "20": 2748.174561667161, "30": 4147.271061172605, "40": 4790.070352097736, "50": 6253.73895356121, "55": 6251.302808244024, "60": 6199.958577092211, "65": 6677.6125466161075, "70": 7773.770138017435, "75": 8031.850005894396, "80": 8804.110811619044, "82": 8725.48247032933, "84": 8835.536734509751, "86": 9552.084053749277, "88": 8492.479395310344, "90": 8532.896694014233, "92": 8868.593701290505, "94": 8845.236663641745, "96": 8865.453267550696, "98": 8780.458562842625, "100": 8947.019477544021}, "mip": {"0": 5.070791432310423, "10": 108.54869980870403, "20": 205.37774721011127, "30": 368.9350175323132, "40": 643.0981645776418, "50": 920.4287717701181, "55": 1029.1028862029152, "60": 1152.0739830146144, "65": 1360.8347354978844, "70": 1590.8319653309657, "75": 1743.8154984281457, "80": 2024.9815189884382, "82": 2125.294177719637, "84": 2131.833998183037, "86": 2361.89465598875, "88": 2539.7874126517027, "90": 2733.815770015021, "92": 2747.9542278031577, "94": 2998.879942991905, "96": 3258.8602337608168, "98": 3471.989567148574, "100": 3831.0661369942245}}

==> figures/evaluation/vm_performance/performance_lookup_table_low_priority_greenbox_50.json <==
{"static": {"0": 0.0, "10": 388.33784459476766, "20": 897.2212136894556, "30": 1502.5364882473216, "40": 2037.2772770273898, "50": 2996.557820144954, "55": 3307.022346398446, "60": 3456.1687600310056, "65": 4030.542911932009, "70": 4402.24154972714, "75": 5489.321747980792, "80": 5938.184998307497, "82": 7028.010161955168, "84": 7068.503419233637, "86": 7539.850286511859, "88": 8178.480727366716, "90": 8008.934199152853, "92": 9850.846699146327, "94": 11257.753223018273, "96": 11153.114468013937, "98": 11431.361671178634, "100": 11819.670059133005}, "greedy": {"0": 1630.0319059692622, "10": 2728.6249952665717, "20": 6294.729658727472, "30": 8971.606866350425, "40": 9612.840990538682, "50": 11893.309676798106, "55": 13381.826856160025, "60": 13138.566412166063, "65": 13957.939722886433, "70": 14727.460188154948, "75": 15463.127589922233, "80": 15835.964952760336, "82": 15501.37773804906, "84": 15247.525148206993, "86": 14497.790647575432, "88": 15243.414279542667, "90": 14506.22863855714, "92": 15391.623332855863, "94": 15944.798497539634, "96": 15279.002493168411, "98": 15078.571714324633, "100": 14970.814698967672}, "mip": {"0": 0.0, "10": 142.8899115758999, "20": 261.8452146095818, "30": 513.1093063210208, "40": 845.4199757467508, "50": 1184.6353982711375, "55": 1493.231287668455, "60": 1775.540221460452, "65": 1769.427795301569, "70": 2503.6682262094255, "75": 2533.0961468754, "80": 3235.3966896276334, "82": 3367.495181725384, "84": 3734.0359413658, "86": 4493.080282497838, "88": 4461.815616945019, "90": 5252.077226990601, "92": 5535.229352330851, "94": 6064.556086478866, "96": 6601.025549735097, "98": 7302.161863810912, "100": 7554.9515754620925}}

==> figures/evaluation/vm_performance/performance_lookup_table_low_priority_greenbox_90.json <==
{"greedy": {"0": 4534.143171167784, "10": 4534.143171167784, "20": 4534.143171167784, "30": 4534.143171167784, "40": 4695.6795915823695, "50": 5446.073671281042, "55": 6088.944871346524, "60": 7301.05585298997, "65": 8927.411615362362, "70": 9624.197008891399, "75": 10150.475368511708, "80": 9975.797505275781, "82": 9862.579858753517, "84": 10371.93225131, "86": 10469.613803990147, "88": 10352.517654744377, "90": 7724.524902508758, "92": 10588.837433891204, "94": 11058.803607094762, "96": 10517.37493792417, "98": 10412.444349100097, "100": 10412.444349100097}, "mip": {"0": 921.3278337698453, "10": 681.6746176334256, "20": 460.0833594097611, "30": 316.69694108397164, "40": 64.78967577267672, "50": 154.45361448737538, "55": 295.2536417950861, "60": 718.6988915968864, "65": 982.51808286354, "70": 1137.2438566258375, "75": 1138.0650759226908, "80": 2071.1114446896136, "82": 2263.648776786439, "84": 2233.905435870479, "86": 3367.0185785050962, "88": 3271.7998908942373, "90": 2926.276887794249, "92": 4351.468788860736, "94": 5157.573695534977, "96": 5889.008619472781, "98": 6939.988196527382, "100": 7677.689320143795}}

==> figures/hotnets/nw/Solar_migration_overhead_consolidated_cdf.txt <==
Solar, PropFairPolicy, fraction zero in: 0.94
Solar, PropFairPolicy, fraction zero out: 0.61
Solar, ConsolidationPolicy, fraction zero in: 0.94
Solar, ConsolidationPolicy, fraction zero out: 0.61


==> figures/hotnets/nw/Wind_migration_overhead_consolidated_cdf.txt <==
Wind, PropFairPolicy, fraction zero in: 0.63
Wind, PropFairPolicy, fraction zero out: 0.91
Wind, ConsolidationPolicy, fraction zero in: 0.56
Wind, ConsolidationPolicy, fraction zero out: 0.91


==> figures/renewable_data_analysis/subgraph_best.json <==
{"BE_solar": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0174354545454545, 0.245750909090909, 0.4101127272727272, 0.4780627272727273, 0.463870909090909, 0.3227181818181818, 0.1851718181818182, 0.0279636363636363, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0018027272727272, 0.028710909090909, 0.0687936363636363, 0.1722172727272727, 0.3120409090909091, 0.35779, 0.2719209090909091, 0.0662236363636363, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.001240909090909, 0.01455, 0.0256936363636363, 0.0386890909090909, 0.0645409090909091, 0.0448099999999999, 0.0269818181818181, 0.0140654545454545, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0125999999999999, 0.204700909090909, 0.283540909090909, 0.3594990909090909, 0.3938463636363636, 0.3718063636363636, 0.2637518181818182, 0.04637, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0218190909090909, 0.2092563636363636, 0.3567936363636363, 0.4315490909090909, 0.4216118181818181, 0.3365354545454545, 0.1958327272727272, 0.0399563636363636, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0189627272727272, 0.17723, 0.2943045454545455, 0.32778, 0.2673754545454545, 0.1765236363636363, 0.0737227272727272, 0.00567, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0242818181818181, 0.2606881818181818, 0.3294654545454545, 0.3547718181818182, 0.3173363636363636, 0.2244836363636363, 0.1355236363636363, 0.0142572727272727, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0018945454545454, 0.0189681818181818, 0.02825, 0.0368045454545454, 0.036670909090909, 0.0290945454545454, 0.0176136363636363, 0.0090481818181818, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0025081818181818, 0.0197290909090909, 0.02539, 0.0312618181818181, 0.0378354545454545, 0.05644, 0.0354318181818181, 0.0111745454545454, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0073436363636363, 0.0234936363636363, 0.0363463636363636, 0.0555872727272727, 0.0786363636363636, 0.0481845454545454, 0.0378054545454545, 0.0097527272727272, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0177318181818181, 0.16691, 0.2013590909090909, 0.2543009090909091, 0.1894845454545454, 0.1791781818181818, 0.1417690909090909, 0.0315645454545454, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0033418181818181, 0.0156145454545454, 0.0178472727272727, 0.0257527272727272, 0.0382954545454545, 0.0402299999999999, 0.0332336363636363, 0.009380909090909, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0395118181818181, 0.0985518181818182, 0.1137036363636363, 0.0918027272727272, 0.0490699999999999, 0.0582354545454545, 0.0451518181818181, 0.0511418181818181, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.016670909090909, 0.0429563636363636, 0.0651809090909091, 0.12991, 0.1968636363636363, 0.2830709090909091, 0.1744945454545454, 0.1071345454545454, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0145090909090909, 0.0396245454545454, 0.0520427272727272, 0.0621554545454545, 0.0804945454545454, 0.0759227272727272, 0.055200909090909, 0.0209454545454545, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0330527272727272, 0.1365418181818182, 0.2363818181818181, 0.2445254545454545, 0.4098745454545455, 0.3649727272727272, 0.2306518181818181, 0.0856881818181818, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.061320909090909, 0.2705463636363636, 0.3582918181818182, 0.4225045454545454, 0.4512745454545455, 0.4350263636363636, 0.3629518181818181, 0.1576027272727272, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0249, 0.1263918181818182, 0.2723018181818182, 0.4141372727272726, 0.4241045454545454, 0.3379636363636363, 0.2087118181818181, 0.0902572727272727, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0363336363636363, 0.1133745454545454, 0.13944, 0.1542218181818181, 0.1426118181818181, 0.1249045454545454, 0.0861263636363636, 0.0407099999999999, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0183690909090909, 0.1062827272727272, 0.1768354545454545, 0.2649363636363636, 0.2647127272727272, 0.2324763636363636, 0.1851027272727272, 0.1101345454545454, 0.0012163636363636, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0217727272727272, 0.1307263636363636, 0.2144918181818181, 0.3316627272727272, 0.4019336363636364, 0.3319245454545454, 0.2344445454545454, 0.1107063636363636, 0.0020927272727272, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0416281818181818, 0.09891, 0.0685436363636363, 0.0638672727272727, 0.0504, 0.0414518181818181, 0.0314245454545454, 0.0194563636363636, 0.0029290909090909, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0386563636363636, 0.130530909090909, 0.1533263636363636, 0.1702090909090909, 0.1778981818181818, 0.1886372727272727, 0.1432254545454545, 0.0761181818181818, 0.0052827272727272, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0558954545454545, 0.1025827272727272, 0.1163763636363636, 0.1868236363636364, 0.18319, 0.1711009090909091, 0.1454463636363636, 0.0857572727272727, 0.0063863636363636, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0370454545454545, 0.1002872727272727, 0.0956581818181818, 0.090750909090909, 0.1088663636363636, 0.1003145454545454, 0.0709809090909091, 0.0402854545454545, 0.0060590909090909, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0054681818181818, 0.0291781818181818, 0.045950909090909, 0.067420909090909, 0.0643427272727272, 0.0586318181818181, 0.0637463636363636, 0.0499345454545454, 0.0055290909090909, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0287345454545454, 0.1290227272727273, 0.2405981818181818, 0.1844563636363636, 0.1450654545454545, 0.171010909090909, 0.1989381818181818, 0.1276972727272727, 0.0038863636363636, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.041960909090909, 0.0527981818181818, 0.0417536363636363, 0.0673518181818181, 0.0580654545454545, 0.0330481818181818, 0.0250881818181818, 0.0154272727272727, 0.0024636363636363, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.1026463636363636, 0.2451854545454545, 0.2450754545454545, 0.2067581818181818, 0.1805063636363636, 0.17083, 0.1516272727272727, 0.09447, 0.0015981818181818, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0383263636363636, 0.1065881818181818, 0.1764072727272727, 0.2109754545454545, 0.2052654545454545, 0.1547, 0.1209627272727272, 0.0778345454545454, 0.0010336363636363, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.1495209090909091, 0.3007881818181818, 0.3393190909090909, 0.3512163636363636, 0.2347272727272727, 0.1639254545454545, 0.1275772727272727, 0.1202454545454545, 0.00063, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0390872727272727, 0.0767663636363636, 0.0662681818181818, 0.0567536363636363, 0.0523936363636363, 0.0624872727272727, 0.0627636363636363, 0.06302, 0.0014018181818181, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0919890909090909, 0.2259636363636363, 0.3217472727272727, 0.2976463636363636, 0.2527236363636363, 0.2509254545454545, 0.1821490909090909, 0.1031672727272727, 0.0020981818181818, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.060250909090909, 0.1617036363636363, 0.2693399999999999, 0.3350281818181818, 0.3241872727272727, 0.2467781818181817, 0.1737345454545454, 0.1178254545454545, 0.0065136363636363, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.1357563636363636, 0.3272081818181818, 0.49079, 0.5565818181818183, 0.4994299999999999, 0.3564927272727272, 0.213360909090909, 0.1465945454545454, 0.01295, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0817836363636363, 0.1604727272727273, 0.2211872727272727, 0.2554018181818182, 0.1815781818181818, 0.1556454545454545, 0.1041490909090909, 0.0658372727272727, 0.0047327272727272, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0046136363636363, 0.0693545454545454, 0.1690490909090909, 0.2427427272727272, 0.3598445454545454, 0.47778, 0.5452690909090909, 0.4503200000000001, 0.2646881818181818, 0.0189818181818181, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0070263636363636, 0.1737690909090909, 0.3759954545454546, 0.5153336363636364, 0.559560909090909, 0.5002863636363637, 0.4510027272727272, 0.2458118181818181, 0.0885490909090909, 0.0038872727272727, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0089454545454545, 0.0583218181818181, 0.096020909090909, 0.0979427272727272, 0.1954154545454545, 0.2452990909090908, 0.2653545454545454, 0.2531409090909091, 0.1947645454545455, 0.0256, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0114254545454545, 0.0364627272727272, 0.0970281818181818, 0.105050909090909, 0.0797854545454545, 0.0584536363636363, 0.0467909090909091, 0.0303018181818181, 0.02129, 0.0018772727272727, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0151872727272727, 0.0370127272727272, 0.06984, 0.0642672727272727, 0.0514736363636363, 0.04029, 0.0347181818181818, 0.0271990909090909, 0.020720909090909, 0.00331, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0206118181818181, 0.0359681818181818, 0.0593409090909091, 0.0656254545454545, 0.1192818181818181, 0.1677954545454545, 0.24341, 0.2481954545454545, 0.1849527272727272, 0.036320909090909, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0099527272727272, 0.1615354545454545, 0.3319918181818181, 0.4486136363636364, 0.5275172727272728, 0.5523545454545455, 0.5318772727272727, 0.4319363636363637, 0.2687154545454545, 0.0510672727272727, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0068363636363636, 0.2120854545454545, 0.4480136363636364, 0.6029736363636364, 0.6884854545454545, 0.7128999999999999, 0.6397181818181819, 0.5024945454545454, 0.3213563636363636, 0.0847436363636363, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "NO_wind": [0.4623183333333333, 0.43601, 0.4907533333333334, 0.5554466666666666, 0.5938683333333333, 0.5996933333333334, 0.6101599999999999, 0.6102933333333332, 0.6086633333333333, 0.6124616666666666, 0.61768, 0.6218016666666667, 0.6285033333333333, 0.634345, 0.611785, 0.6160049999999999, 0.6560466666666667, 0.6584766666666667, 0.64475, 0.6149883333333334, 0.6010266666666667, 0.5810966666666667, 0.5625933333333334, 0.5574816666666665, 0.54113, 0.5346350000000001, 0.5518233333333334, 0.5602916666666666, 0.5788266666666666, 0.6150700000000001, 0.6444550000000001, 0.6540066666666666, 0.6504650000000001, 0.6556616666666666, 0.6532483333333333, 0.6497216666666668, 0.6467933333333334, 0.6390233333333333, 0.6342566666666668, 0.6265833333333334, 0.6183716666666667, 0.612495, 0.60407, 0.6019283333333334, 0.5954233333333333, 0.597965, 0.6014566666666666, 0.600565, 0.6041833333333333, 0.6101533333333333, 0.6146449999999999, 0.6109033333333334, 0.6112516666666666, 0.6138166666666667, 0.6248916666666666, 0.635675, 0.62446, 0.6373266666666666, 0.62061, 0.6066316666666666, 0.6016766666666666, 0.5994433333333333, 0.5963683333333334, 0.5996066666666667, 0.6041266666666667, 0.6080083333333333, 0.61074, 0.6125949999999999, 0.6185483333333334, 0.6221666666666668, 0.6188616666666666, 0.6110566666666667, 0.6043933333333333, 0.5999033333333333, 0.596435, 0.595435, 0.595865, 0.5936149999999999, 0.5893383333333334, 0.5834316666666667, 0.585665, 0.586275, 0.5821433333333333, 0.5776266666666666, 0.5775916666666666, 0.5707233333333334, 0.56298, 0.55214, 0.5570466666666666, 0.4905216666666667, 0.4127316666666667, 0.3580916666666667, 0.3211333333333333, 0.3046483333333333, 0.2944483333333333, 0.2699549999999999, 0.2425933333333333, 0.2170266666666667, 0.207635, 0.1950933333333333, 0.18496, 0.1729716666666666, 0.1564783333333333, 0.1364883333333333, 0.1260783333333333, 0.1121016666666666, 0.1195316666666666, 0.125895, 0.1305533333333333, 0.1322216666666666, 0.14282, 0.15358, 0.1811016666666667, 0.192145, 0.2023433333333333, 0.2155466666666667, 0.2413166666666667, 0.2724, 0.2984633333333333, 0.3141549999999999, 0.313625, 0.3261116666666667, 0.3381099999999999, 0.35371, 0.38845, 0.43764, 0.4998249999999999, 0.5486866666666667, 0.5641883333333334, 0.5824133333333333, 0.5920783333333334, 0.630765, 0.6442433333333334, 0.6600866666666666, 0.6614916666666667, 0.6638683333333334, 0.6638666666666667, 0.6549466666666667, 0.6550483333333333, 0.6259100000000001, 0.6089516666666667, 0.60941, 0.6213299999999999, 0.625455, 0.4893333333333332, 0.4450466666666666, 0.4073433333333333, 0.4054616666666666, 0.3516966666666667, 0.3920466666666667, 0.3183116666666666, 0.3008483333333333, 0.244575, 0.19303, 0.1660083333333333, 0.1597183333333333, 0.17675, 0.2002483333333333, 0.2438233333333333, 0.2607583333333333, 0.2977583333333333, 0.4084166666666666, 0.4279916666666666, 0.4576316666666667, 0.50429, 0.5721916666666668, 0.5839566666666666, 0.598385, 0.6129666666666665, 0.6209633333333334, 0.628245, 0.6048566666666667, 0.641705, 0.644805, 0.6505883333333333, 0.6686383333333333, 0.6808533333333333, 0.6868683333333333, 0.6121083333333334, 0.5199083333333333, 0.4828566666666666, 0.4631366666666667, 0.4786033333333333, 0.5011133333333334, 0.5628216666666667, 0.5507533333333333, 0.5386566666666667, 0.5187716666666667, 0.4924533333333333, 0.4871633333333333, 0.4817999999999999, 0.4821616666666666, 0.4693466666666666, 0.4551633333333333, 0.4278883333333332, 0.34849, 0.2529133333333334, 0.1994966666666666, 0.1826566666666667, 0.128395, 0.123725, 0.1301833333333333, 0.132865, 0.1484316666666666, 0.1614883333333333, 0.1682533333333333, 0.1763816666666666, 0.1808199999999999, 0.1853916666666666, 0.1951816666666667, 0.2063666666666667, 0.2049883333333333, 0.1983116666666666, 0.1969866666666666, 0.2028133333333333, 0.2233, 0.23567, 0.2574833333333333, 0.3241516666666666, 0.388465, 0.4795216666666667, 0.5842033333333334, 0.6623283333333333, 0.6776366666666668, 0.6850733333333333, 0.5833766666666667, 0.5512883333333334, 0.6379883333333334, 0.6208666666666667, 0.4582583333333334, 0.4417266666666666, 0.5167483333333333, 0.5989566666666666, 0.623595, 0.512575, 0.501675, 0.6498133333333334, 0.6528616666666666, 0.6267649999999999, 0.6154416666666668, 0.6261533333333335, 0.6425916666666667, 0.5906750000000001, 0.5378383333333333, 0.4983116666666666, 0.4837933333333333, 0.476885, 0.472715, 0.4702033333333333, 0.4490316666666666, 0.4112916666666666, 0.3945933333333333, 0.3769166666666666, 0.3710816666666667, 0.3771316666666666, 0.3778266666666667, 0.3703, 0.3407383333333333, 0.2963883333333333, 0.23777, 0.2109516666666666, 0.2459433333333333, 0.2583133333333333, 0.2779033333333334, 0.2976383333333333, 0.4747416666666667, 0.5144099999999999, 0.507645, 0.4004883333333333, 0.3434233333333333, 0.3424383333333333, 0.4191616666666666, 0.4672133333333333, 0.4722683333333333, 0.4739883333333333, 0.5585683333333334, 0.60024, 0.5824566666666667, 0.5835983333333333, 0.58853, 0.5856133333333333, 0.5964916666666666, 0.6180500000000001, 0.6303316666666667, 0.6332366666666666, 0.6417, 0.6506366666666666, 0.6350833333333332, 0.595665, 0.59965, 0.606405, 0.612415, 0.6688816666666666, 0.6712199999999999, 0.672735, 0.6720833333333333, 0.6635049999999999, 0.6737766666666666, 0.6679466666666666, 0.6694966666666667, 0.6880933333333333, 0.6597766666666668, 0.6204116666666666, 0.6466816666666667, 0.6655683333333333, 0.6458516666666667, 0.6610233333333333, 0.6465083333333334, 0.6384366666666667, 0.6865199999999999, 0.6836683333333333, 0.6803766666666666, 0.6561566666666666, 0.637525, 0.6380333333333333, 0.6510316666666668, 0.6386333333333333, 0.6250383333333333, 0.57815, 0.5679516666666666, 0.5205216666666667, 0.5533216666666667, 0.5625, 0.5928183333333333, 0.6007216666666667, 0.617195, 0.609955, 0.6631216666666667, 0.6432433333333333, 0.6320300000000001, 0.619765, 0.626135, 0.5900966666666666, 0.5922683333333334, 0.5873216666666666, 0.5909416666666667, 0.53828, 0.5645033333333332, 0.5603983333333332, 0.6259899999999999, 0.6519616666666667, 0.6271683333333332, 0.6157816666666668, 0.6159849999999999, 0.6323366666666668, 0.6304933333333334, 0.6219716666666667, 0.6151066666666667, 0.61199, 0.6128616666666665, 0.6114799999999999, 0.6178483333333333, 0.6258783333333334, 0.62532, 0.6365816666666667, 0.6363849999999999, 0.6373533333333333, 0.6333516666666666, 0.627755, 0.628605, 0.6291766666666666, 0.6287883333333334, 0.6249549999999999, 0.6067333333333332, 0.5999883333333332, 0.5921666666666666, 0.5834666666666667, 0.5734583333333333, 0.5634683333333332, 0.5523066666666666, 0.5323316666666668, 0.5256966666666666, 0.515645, 0.5108516666666666, 0.5068083333333333, 0.505535, 0.5023616666666667, 0.4933699999999999, 0.4806233333333333, 0.4744466666666667, 0.4729016666666667, 0.4720033333333333, 0.4700166666666667, 0.47058, 0.4733416666666666, 0.4805099999999999, 0.502355, 0.5190283333333333, 0.5332316666666667, 0.5462233333333333, 0.5591149999999999, 0.56053, 0.5227683333333333, 0.52433, 0.5365916666666667, 0.5328066666666667, 0.5274083333333333, 0.5058883333333334, 0.4733583333333332, 0.4604649999999999, 0.4477866666666667, 0.450275, 0.4568316666666667, 0.4718533333333334, 0.4947283333333334, 0.4999116666666667, 0.4632833333333333, 0.4253599999999999, 0.3576066666666666, 0.2943833333333333, 0.26977, 0.2441816666666666, 0.2300666666666666, 0.2214066666666666, 0.20962, 0.2024699999999999, 0.1913516666666666, 0.1705183333333333, 0.1615166666666666, 0.1487066666666666, 0.1439383333333333, 0.1510983333333333, 0.14983, 0.1426183333333333, 0.1361283333333333, 0.13802, 0.1398716666666666, 0.139465, 0.1529333333333333, 0.1585283333333333, 0.1681433333333333, 0.17508, 0.1844816666666666, 0.1906533333333333, 0.198705, 0.2032966666666666, 0.2018833333333333, 0.1989816666666667, 0.20393, 0.2172683333333333, 0.2277483333333333, 0.2235283333333333, 0.217985, 0.2165883333333333, 0.23163, 0.2591433333333333, 0.3160083333333333, 0.3776183333333334, 0.41786, 0.4271566666666666, 0.4469416666666666, 0.4765283333333334, 0.5118433333333333, 0.53964, 0.545985, 0.53235, 0.5127383333333334, 0.5028616666666667, 0.483635, 0.4608883333333333, 0.4198333333333333, 0.39572, 0.3853816666666667, 0.3853166666666667, 0.3846233333333333, 0.3620916666666666, 0.353025, 0.3568, 0.3880016666666666, 0.4354449999999999, 0.4907366666666666, 0.4969383333333333, 0.5023749999999999, 0.491695, 0.4960949999999999, 0.5035583333333333, 0.5136666666666666, 0.5314183333333332, 0.5440066666666666, 0.5408833333333333, 0.532265, 0.5201783333333333, 0.5145433333333334, 0.4955633333333333, 0.4864099999999999, 0.4797133333333334, 0.4747233333333334, 0.4391166666666666, 0.42976, 0.374945, 0.3320833333333333, 0.2883783333333333, 0.2661083333333333, 0.2466983333333333, 0.2453999999999999, 0.2366133333333333, 0.2342566666666666, 0.21347, 0.2073616666666666, 0.1963899999999999, 0.1969866666666666, 0.182785, 0.182325, 0.1766016666666666, 0.17622, 0.174085, 0.1736016666666666, 0.1672966666666666, 0.1682033333333333, 0.1631716666666667, 0.1572316666666666, 0.1522483333333333, 0.1457966666666666, 0.1333333333333333, 0.1308233333333333, 0.1291666666666666, 0.1248383333333333, 0.1244083333333333, 0.1257133333333333, 0.12697, 0.1240466666666666, 0.12697, 0.1320016666666666, 0.1411483333333333, 0.1487116666666667, 0.1637433333333333, 0.1789283333333333, 0.1942066666666666, 0.2139483333333333, 0.2382616666666667, 0.253045, 0.2549233333333333, 0.2570783333333333, 0.2600266666666666, 0.2654466666666666, 0.266945, 0.2766416666666666, 0.2915466666666667, 0.3156766666666666, 0.3267016666666666, 0.3755916666666666, 0.4361716666666667, 0.5336666666666666, 0.6539799999999999, 0.6684, 0.6765066666666666, 0.6873166666666667, 0.6915816666666667, 0.6952966666666667, 0.7010149999999999, 0.6990616666666667, 0.6969983333333333, 0.6807516666666666, 0.658785, 0.6426616666666667, 0.6323616666666667, 0.6231966666666667, 0.61859, 0.4975983333333333, 0.45232, 0.4477183333333333, 0.45551, 0.4412716666666667, 0.4426966666666667, 0.3630916666666666, 0.3333333333333334, 0.3455466666666666, 0.3668266666666667, 0.3649633333333333, 0.365165, 0.4046883333333333, 0.4141383333333334, 0.4057749999999999, 0.3829933333333333, 0.3549616666666666, 0.3249066666666667, 0.29589, 0.274555, 0.2712666666666667, 0.22706, 0.1814599999999999, 0.14476, 0.1375566666666666, 0.1360283333333333, 0.137165, 0.142105, 0.1501716666666666, 0.1873216666666667, 0.2058133333333333, 0.2107733333333333, 0.218515, 0.2326883333333333, 0.25428, 0.30939, 0.39324, 0.4830366666666666, 0.4658133333333333, 0.5063366666666665, 0.5985283333333333, 0.6437916666666667, 0.6348600000000001, 0.62326, 0.5748350000000001, 0.5208100000000001, 0.4902166666666667, 0.4744900000000001, 0.4598383333333333, 0.4483633333333333, 0.4134516666666667, 0.3429633333333333, 0.290515, 0.2529016666666667, 0.2638483333333333, 0.2807466666666666, 0.3029533333333333, 0.327335, 0.3885733333333332, 0.4485316666666667, 0.4657083333333333, 0.469525, 0.4575383333333334, 0.4609816666666666, 0.46448, 0.4808883333333333, 0.4966733333333333, 0.517645, 0.5300950000000001, 0.5276383333333333, 0.519435, 0.5154716666666667, 0.501845, 0.4357216666666667, 0.34447, 0.271965, 0.2421883333333333, 0.23098, 0.2282716666666666, 0.2304866666666667, 0.25924, 0.362265, 0.4979599999999999, 0.5220266666666666, 0.5370283333333333, 0.5128533333333333, 0.5309100000000001, 0.5706983333333334, 0.6107883333333334, 0.5935966666666667, 0.5729516666666666, 0.5736916666666666, 0.605935, 0.593495, 0.6149600000000001, 0.5988016666666667, 0.594095, 0.5863316666666668, 0.5696383333333334, 0.5830866666666666, 0.593845, 0.5789916666666667, 0.5467383333333333, 0.5035166666666666, 0.4906449999999999, 0.480305, 0.5216883333333334, 0.5423483333333333, 0.4430533333333333, 0.3850516666666667, 0.39264, 0.4158200000000001, 0.44478, 0.4751866666666666, 0.4885216666666667, 0.4940433333333333, 0.5051083333333334, 0.4948216666666666, 0.4674983333333333, 0.3718283333333332, 0.3457333333333334, 0.3281716666666667, 0.3595216666666667, 0.4118266666666666, 0.36529, 0.3532083333333333, 0.4607966666666667, 0.520705, 0.5198916666666666, 0.5111533333333333, 0.4895716666666667, 0.4838733333333334, 0.4742699999999999, 0.4929533333333333, 0.4799199999999999, 0.4743016666666667, 0.4887166666666667, 0.4363116666666667, 0.4591883333333333, 0.4240233333333333, 0.4210099999999999, 0.421, 0.44445, 0.431445, 0.4590833333333333, 0.4650116666666666, 0.4594983333333333, 0.39324, 0.37821, 0.3731333333333333, 0.3696166666666667, 0.36494, 0.3642433333333333, 0.3657516666666667, 0.3685033333333333, 0.3671283333333333, 0.3654899999999999, 0.3384766666666667, 0.3387633333333333, 0.3239283333333333, 0.3226416666666666, 0.3133666666666667, 0.30382, 0.2989066666666666, 0.2918733333333332, 0.297935, 0.3468016666666667, 0.4438999999999999, 0.4587383333333333, 0.5317783333333334, 0.539825, 0.4505783333333333, 0.4277616666666666, 0.4456733333333333, 0.4909766666666666, 0.515765, 0.517955, 0.5199066666666666, 0.5042666666666666, 0.4881166666666667, 0.4859716666666667, 0.4885866666666666, 0.481, 0.4660783333333333, 0.4675249999999999, 0.4684783333333333, 0.4766849999999999, 0.4820566666666666, 0.4881033333333333, 0.4888849999999999, 0.4902683333333333, 0.4893083333333333, 0.4903666666666666, 0.4918016666666666, 0.4928666666666665, 0.4920899999999999, 0.4950983333333332, 0.4845616666666667, 0.4863416666666666, 0.4924616666666666, 0.4922883333333334, 0.489085, 0.4754216666666666, 0.4565966666666666, 0.4323816666666666, 0.4187766666666666, 0.4108983333333333, 0.4213983333333333, 0.415685, 0.42648, 0.4282583333333333, 0.4447366666666666, 0.4520133333333334, 0.4546033333333333, 0.4402633333333333, 0.4472449999999999, 0.4356433333333333, 0.4040266666666667, 0.3605266666666666, 0.2529, 0.2054666666666666, 0.184675, 0.2072399999999999, 0.2177383333333332, 0.2621683333333333, 0.3066916666666666, 0.3701816666666667, 0.3652066666666667, 0.4231433333333333, 0.3864416666666667, 0.397675, 0.3744066666666667, 0.3994333333333332, 0.3646899999999999, 0.380275, 0.3561683333333333, 0.376725, 0.3311633333333333, 0.3288916666666666, 0.3148583333333333, 0.3165, 0.3152216666666667, 0.25997, 0.1352333333333333, 0.1127583333333333, 0.1078, 0.1032683333333333, 0.1028366666666666, 0.124135, 0.1911833333333333, 0.25293, 0.2755716666666666, 0.2847916666666666, 0.2972666666666667, 0.3236016666666667, 0.3656516666666667, 0.37284, 0.3667683333333333, 0.35507, 0.3415116666666666, 0.321055, 0.2890633333333334, 0.2558566666666667, 0.2322933333333333, 0.212565, 0.1899499999999999, 0.1715666666666666, 0.1428433333333333, 0.1356416666666666, 0.1343366666666667, 0.1362033333333333, 0.141085, 0.14916, 0.18541, 0.2101783333333333, 0.2159933333333333, 0.2151066666666667, 0.2194066666666667, 0.235245, 0.2559933333333333, 0.242425, 0.2417583333333333, 0.25452, 0.2714916666666666, 0.2720349999999999, 0.2631283333333333, 0.2743066666666666, 0.2824066666666666, 0.2871966666666667, 0.2914183333333333, 0.28629, 0.2751766666666667, 0.2654266666666667, 0.2668583333333333, 0.2769266666666667, 0.2831666666666667, 0.2822, 0.2944416666666667, 0.3265716666666667, 0.3502583333333333, 0.3424966666666666, 0.341725, 0.3431349999999999, 0.357815, 0.3739116666666667, 0.3941616666666667, 0.4134616666666666, 0.4251133333333333, 0.4295966666666666, 0.4215716666666667, 0.4191866666666666, 0.41157, 0.3866666666666666, 0.3444483333333333, 0.2981383333333333, 0.2691416666666666, 0.2672583333333333, 0.2659683333333333, 0.2660516666666666, 0.2675516666666667, 0.2752766666666666, 0.3041383333333333, 0.3627599999999999, 0.4205699999999999, 0.4354233333333333, 0.4064433333333333, 0.394215, 0.4538866666666667, 0.4745149999999999, 0.512, 0.5825499999999999, 0.645435, 0.6455133333333333, 0.6621383333333334, 0.6667783333333334, 0.67532, 0.6779366666666666, 0.679085, 0.6640783333333333, 0.6176966666666667, 0.6685016666666667, 0.6077633333333333, 0.5682866666666667, 0.598915, 0.6734333333333332, 0.6075683333333334, 0.5945066666666667, 0.5743316666666666, 0.5951466666666666, 0.603135, 0.658245, 0.664965, 0.665045, 0.6994366666666666, 0.7073433333333333, 0.70433, 0.7028766666666667, 0.6986916666666666, 0.6927683333333333, 0.6848083333333334, 0.6664483333333333, 0.6208283333333333, 0.6034433333333333, 0.5367133333333333, 0.4584683333333332, 0.497855, 0.549745, 0.6216883333333333, 0.6278933333333333, 0.6132366666666668, 0.6023816666666667, 0.5934200000000001, 0.5880116666666667, 0.5837733333333333, 0.5822066666666667, 0.5835416666666666, 0.5849000000000001, 0.5880966666666666, 0.5919383333333333, 0.595415, 0.5976166666666667, 0.5992516666666666, 0.6011133333333333, 0.6050883333333333, 0.6083116666666667, 0.6116433333333333, 0.62798, 0.6483816666666667, 0.67029, 0.6771083333333333, 0.6795233333333334, 0.6921233333333333, 0.69986, 0.7007, 0.7014649999999999, 0.6688033333333333, 0.66695, 0.6626733333333333, 0.6567433333333333, 0.6544366666666667, 0.6822066666666666, 0.6699116666666667, 0.6620933333333333, 0.6611666666666666, 0.658175, 0.6523500000000001, 0.6446533333333333, 0.6375083333333333, 0.6585983333333334, 0.6541266666666666, 0.6487066666666667, 0.6447983333333333, 0.64467, 0.63349, 0.622475, 0.6036449999999999, 0.579615, 0.5667583333333334, 0.5663016666666666, 0.5551533333333333, 0.5553983333333333, 0.558645, 0.5647783333333334, 0.5613916666666667, 0.5634283333333333, 0.5684483333333333, 0.5817083333333333, 0.5956833333333332, 0.6023066666666667, 0.59665, 0.5776100000000001, 0.5689733333333333, 0.57319, 0.56854, 0.4990799999999999, 0.3780966666666667, 0.3463800000000001, 0.3250966666666666, 0.36059, 0.44603, 0.479215, 0.4892333333333333, 0.5008333333333334, 0.5226833333333333, 0.5102183333333333, 0.5031500000000001, 0.4673066666666667, 0.5179033333333333, 0.5316850000000001, 0.5578716666666667, 0.5781266666666667, 0.5805466666666667, 0.5767433333333334, 0.546425, 0.5067866666666667, 0.4532083333333334, 0.3891916666666666, 0.3170316666666666, 0.2541283333333333, 0.216615, 0.2032466666666666, 0.1655233333333333, 0.1449016666666666, 0.1377833333333333, 0.1590583333333333, 0.1614633333333333, 0.1540633333333333, 0.155815, 0.1856183333333333, 0.19118, 0.1947866666666666, 0.1903983333333333, 0.1944749999999999, 0.1886083333333333, 0.1759816666666666, 0.172925, 0.16706, 0.1719533333333333, 0.1795166666666666, 0.1933316666666666, 0.204855, 0.2117166666666666, 0.2119266666666666, 0.1970933333333333, 0.1857883333333333, 0.1745166666666666, 0.1624766666666666, 0.1513016666666666, 0.1387016666666666, 0.1381466666666666, 0.14274, 0.145455, 0.1502666666666667, 0.1527983333333333, 0.1578433333333333, 0.1616216666666666, 0.1632933333333333, 0.1630083333333333, 0.1650633333333333], "PT_wind": [0.36912, 0.3705085714285713, 0.3738742857142857, 0.3638528571428571, 0.3537971428571428, 0.3495085714285714, 0.3506242857142857, 0.3558057142857143, 0.3589628571428571, 0.3266071428571428, 0.2950028571428572, 0.2828771428571429, 0.2801628571428571, 0.2836857142857142, 0.2883314285714285, 0.2911228571428571, 0.2931171428571428, 0.2983657142857142, 0.3038685714285714, 0.3079899999999999, 0.3119285714285714, 0.3089914285714285, 0.3068957142857142, 0.3075885714285714, 0.3102757142857143, 0.3176357142857142, 0.3287128571428571, 0.3420600000000001, 0.3476714285714286, 0.35093, 0.3508057142857143, 0.3455371428571428, 0.3437314285714286, 0.3120528571428572, 0.2865657142857142, 0.2784614285714285, 0.2773814285714285, 0.2773557142857142, 0.2779514285714285, 0.2785371428571428, 0.2794257142857143, 0.2814728571428571, 0.2826642857142857, 0.2824699999999999, 0.2802342857142857, 0.2828042857142857, 0.2870557142857142, 0.29329, 0.2997457142857143, 0.3087314285714285, 0.3205971428571428, 0.31905, 0.2846571428571428, 0.2057857142857143, 0.1773285714285714, 0.1817371428571428, 0.1829614285714285, 0.1793671428571429, 0.1784628571428571, 0.1730799999999999, 0.1680471428571428, 0.1585599999999999, 0.1440957142857142, 0.1387571428571428, 0.1397928571428571, 0.1473957142857142, 0.1584285714285714, 0.1718157142857142, 0.1840285714285714, 0.1906714285714285, 0.1955042857142856, 0.2187585714285714, 0.2394614285714285, 0.26042, 0.2715185714285714, 0.2690514285714285, 0.2814942857142857, 0.2957842857142857, 0.2818242857142857, 0.2946242857142857, 0.3075785714285714, 0.29641, 0.2780814285714285, 0.2735014285714285, 0.27374, 0.2733742857142857, 0.2746957142857142, 0.2735628571428571, 0.2760857142857142, 0.2792085714285714, 0.2814485714285714, 0.2823471428571428, 0.2821999999999999, 0.2880085714285714, 0.2911585714285714, 0.2922914285714285, 0.2913628571428571, 0.2897971428571428, 0.2849299999999999, 0.2788742857142857, 0.2753971428571428, 0.2743685714285714, 0.2741142857142857, 0.27401, 0.2738928571428571, 0.2721585714285714, 0.2717642857142857, 0.2723585714285714, 0.2740442857142857, 0.2760171428571428, 0.2766342857142857, 0.2774042857142857, 0.2772157142857143, 0.2796171428571428, 0.2781985714285714, 0.2763799999999999, 0.2759614285714286, 0.2751457142857142, 0.2752442857142857, 0.1997057142857142, 0.1813357142857143, 0.2137399999999999, 0.2671871428571428, 0.2588485714285714, 0.2642214285714285, 0.2792871428571428, 0.2777828571428571, 0.2763914285714285, 0.2751928571428571, 0.2747185714285714, 0.2727157142857143, 0.2733742857142857, 0.2747485714285714, 0.2688014285714286, 0.2400771428571428, 0.2344342857142857, 0.2121614285714285, 0.1909271428571428, 0.17667, 0.1653414285714285, 0.1550785714285714, 0.1525571428571428, 0.1559785714285714, 0.15469, 0.1598328571428571, 0.1641328571428571, 0.1685628571428571, 0.17977, 0.1863557142857143, 0.1956999999999999, 0.2138199999999999, 0.2389885714285714, 0.2760528571428571, 0.2923957142857142, 0.2816814285714285, 0.2808771428571428, 0.2784842857142857, 0.2756614285714285, 0.2747771428571429, 0.2740857142857143, 0.2758557142857142, 0.2788357142857143, 0.2826842857142857, 0.2827114285714285, 0.2825885714285714, 0.2841485714285714, 0.2870857142857143, 0.2902714285714285, 0.2942085714285714, 0.3001471428571428, 0.3107385714285714, 0.3234914285714286, 0.3347157142857142, 0.3443128571428571, 0.3446671428571428, 0.3379285714285714, 0.3344271428571428, 0.3027728571428571, 0.2918042857142857, 0.29557, 0.2975871428571429, 0.2973142857142857, 0.3024814285714285, 0.311992857142857, 0.31917, 0.3290271428571428, 0.3343585714285714, 0.3426385714285715, 0.3478414285714285, 0.3563385714285715, 0.3834842857142857, 0.4045842857142857, 0.4170071428571428, 0.4262557142857143, 0.4358757142857142, 0.4533942857142857, 0.4701057142857143, 0.4834414285714286, 0.4933942857142856, 0.5137357142857143, 0.5104528571428572, 0.4441942857142856, 0.3920385714285714, 0.3988185714285714, 0.3892528571428571, 0.3929271428571428, 0.3885542857142857, 0.3924357142857143, 0.3975242857142856, 0.4144828571428571, 0.4389114285714285, 0.47636, 0.5169257142857143, 0.5313357142857142, 0.53043, 0.5146914285714287, 0.4924728571428572, 0.4638885714285714, 0.4325757142857142, 0.4088028571428571, 0.3916128571428571, 0.3778985714285713, 0.3664614285714286, 0.3567628571428572, 0.3441542857142857, 0.3151399999999999, 0.2919628571428571, 0.2811728571428571, 0.2763685714285714, 0.27701, 0.27785, 0.2760314285714285, 0.2787142857142857, 0.2919814285714285, 0.3056014285714285, 0.3139757142857142, 0.3222757142857144, 0.3163428571428572, 0.3190614285714286, 0.3189899999999999, 0.3178242857142858, 0.31137, 0.3043585714285713, 0.3161514285714286, 0.3412557142857143, 0.3625728571428572, 0.3792228571428571, 0.3938, 0.4044999999999999, 0.3604157142857142, 0.33442, 0.3283257142857142, 0.3223885714285713, 0.3192371428571429, 0.3170585714285714, 0.3201414285714285, 0.33333, 0.37069, 0.3968728571428572, 0.4036985714285714, 0.4024114285714286, 0.3831814285714285, 0.3669128571428571, 0.3590742857142857, 0.3507757142857143, 0.3455157142857143, 0.34318, 0.3379699999999999, 0.3353985714285715, 0.3397085714285714, 0.3432957142857142, 0.3391542857142857, 0.3360085714285714, 0.3105199999999999, 0.2931971428571428, 0.3010142857142857, 0.3001828571428571, 0.2978085714285714, 0.2924371428571429, 0.2879685714285714, 0.28158, 0.2849871428571428, 0.2889842857142857, 0.2915814285714286, 0.2926042857142857, 0.2939928571428571, 0.2967614285714285, 0.3028628571428571, 0.3097542857142857, 0.31859, 0.3284042857142856, 0.3336228571428571, 0.3355828571428571, 0.3350371428571428, 0.3369414285714285, 0.3416085714285714, 0.3483128571428571, 0.34581, 0.3454971428571428, 0.3560942857142856, 0.37211, 0.3910414285714285, 0.3849785714285714, 0.3642114285714286, 0.3427542857142857, 0.3251585714285714, 0.3090671428571429, 0.2991999999999999, 0.2941385714285714, 0.2937357142857143, 0.2955914285714285, 0.2994171428571429, 0.3031042857142857, 0.3044657142857143, 0.2972842857142857, 0.2914771428571429, 0.28903, 0.2873885714285714, 0.2850585714285714, 0.2840942857142857, 0.2833714285714285, 0.2802557142857143, 0.2797885714285714, 0.2836428571428571, 0.2918585714285714, 0.2999214285714285, 0.3062171428571428, 0.30418, 0.3059985714285714, 0.3177357142857143, 0.3287628571428571, 0.3410042857142857, 0.3524457142857143, 0.3641142857142857, 0.3756657142857142, 0.3615671428571428, 0.3372142857142856, 0.3305857142857142, 0.3358514285714286, 0.3604028571428571, 0.3969857142857143, 0.4374614285714285, 0.4756414285714285, 0.5140885714285713, 0.5651785714285713, 0.6000485714285714, 0.6288214285714285, 0.68729, 0.7618471428571428, 0.7964285714285715, 0.8255028571428572, 0.8367614285714285, 0.7924457142857143, 0.7638271428571429, 0.7588485714285714, 0.7527514285714286, 0.7157914285714285, 0.687022857142857, 0.66602, 0.6795, 0.7213200000000002, 0.74707, 0.7520585714285716, 0.72786, 0.697392857142857, 0.6605242857142858, 0.6376571428571428, 0.6306357142857143, 0.6256557142857143, 0.6153285714285713, 0.6106685714285716, 0.6211400000000001, 0.6307128571428571, 0.6330985714285715, 0.6257357142857144, 0.62902, 0.6296757142857142, 0.6200285714285714, 0.6103585714285715, 0.5975442857142858, 0.5906828571428572, 0.5583571428571429, 0.5155071428571428, 0.4747385714285714, 0.4361628571428571, 0.4011728571428571, 0.3730214285714285, 0.3540799999999999, 0.3359985714285714, 0.3178528571428571, 0.3035228571428571, 0.3003114285714285, 0.2981057142857142, 0.28755, 0.2805385714285714, 0.2786128571428571, 0.2830299999999999, 0.2967385714285714, 0.3149757142857142, 0.3390471428571429, 0.3782157142857142, 0.3993114285714286, 0.3886328571428571, 0.3946471428571428, 0.4340714285714285, 0.4793699999999999, 0.5488814285714285, 0.639732857142857, 0.7231514285714287, 0.74007, 0.7314171428571429, 0.6833157142857144, 0.6147571428571429, 0.5670685714285714, 0.5225714285714286, 0.4680828571428571, 0.3832514285714286, 0.3072557142857142, 0.2728328571428571, 0.2580785714285714, 0.2620385714285714, 0.2762157142857143, 0.2975185714285714, 0.3207799999999999, 0.3654014285714286, 0.4464985714285714, 0.5654471428571428, 0.6306314285714285, 0.6760571428571428, 0.7199357142857143, 0.75598, 0.7564742857142858, 0.7236014285714286, 0.6978314285714287, 0.6863900000000001, 0.689322857142857, 0.6926928571428572, 0.6865571428571429, 0.6718071428571429, 0.6527485714285712, 0.62644, 0.6023157142857143, 0.5996071428571428, 0.5988085714285714, 0.6110457142857142, 0.6328685714285714, 0.6872542857142857, 0.7233557142857142, 0.6809914285714286, 0.66638, 0.6487214285714286, 0.5913214285714286, 0.5040628571428571, 0.4396757142857143, 0.4011014285714286, 0.3926042857142856, 0.4007714285714286, 0.42122, 0.4570542857142857, 0.4827042857142857, 0.4931042857142856, 0.5007457142857142, 0.5240885714285713, 0.56932, 0.6048414285714286, 0.5834, 0.56768, 0.5732957142857142, 0.5618814285714285, 0.5411557142857143, 0.5200428571428571, 0.5284000000000001, 0.5445157142857143, 0.5472985714285714, 0.5324157142857142, 0.5036885714285714, 0.48733, 0.4799571428571428, 0.4910657142857143, 0.4717942857142857, 0.4633157142857143, 0.4338014285714285, 0.408612857142857, 0.3796471428571428, 0.3638957142857142, 0.3475928571428571, 0.3562628571428571, 0.3695357142857142, 0.38769, 0.3863714285714285, 0.3976085714285715, 0.4287057142857143, 0.47451, 0.51296, 0.5394514285714286, 0.5344814285714286, 0.5358842857142857, 0.5514028571428572, 0.5494742857142857, 0.55387, 0.5542057142857143, 0.5533485714285714, 0.56228, 0.5705457142857143, 0.5870942857142857, 0.5985742857142858, 0.60775, 0.6126771428571427, 0.6097371428571429, 0.6015442857142856, 0.5786171428571428, 0.5505085714285715, 0.51184, 0.4632414285714286, 0.43914, 0.4484714285714286, 0.4614542857142857, 0.4914471428571428, 0.5313771428571429, 0.5720642857142856, 0.5754842857142857, 0.6069242857142856, 0.6013885714285715, 0.5861400000000001, 0.5265814285714285, 0.5033757142857144, 0.4833085714285713, 0.4578657142857142, 0.4469571428571429, 0.4405871428571428, 0.4052828571428571, 0.3640385714285715, 0.3253142857142856, 0.3070271428571428, 0.2926214285714285, 0.2724985714285713, 0.2468642857142857, 0.2271528571428571, 0.2139328571428571, 0.2087557142857142, 0.2148142857142857, 0.2309185714285714, 0.24911, 0.2758142857142857, 0.2712028571428571, 0.2804285714285714, 0.3063342857142857, 0.3181185714285714, 0.3157757142857143, 0.3131842857142857, 0.3189914285714286, 0.3248014285714285, 0.3327285714285715, 0.3308928571428571, 0.3323914285714285, 0.3376185714285714, 0.3446071428571429, 0.3685514285714286, 0.3813357142857143, 0.3739685714285715, 0.3384728571428571, 0.2841842857142857, 0.276, 0.3031399999999999, 0.3075985714285714, 0.3210214285714285, 0.3434714285714286, 0.3605842857142857, 0.3356085714285714, 0.3483357142857142, 0.3575671428571428, 0.3496671428571428, 0.3226514285714286, 0.2989514285714286, 0.29349, 0.29944, 0.3066728571428571, 0.3115714285714285, 0.3175114285714285, 0.3127642857142857, 0.3019028571428572, 0.2904442857142856, 0.2782414285714286, 0.2626971428571428, 0.2454928571428571, 0.2152171428571428, 0.2066771428571428, 0.2044185714285714, 0.2111714285714285, 0.2328428571428571, 0.2644985714285714, 0.2747199999999999, 0.2813814285714285, 0.3239657142857143, 0.3473214285714285, 0.3389942857142857, 0.3193528571428571, 0.3139957142857143, 0.3193642857142857, 0.3271214285714285, 0.3424042857142857, 0.3617571428571428, 0.37443, 0.3743428571428571, 0.3585985714285714, 0.3391871428571428, 0.3254957142857142, 0.2869542857142857, 0.2427914285714285, 0.1869728571428571, 0.1736571428571429, 0.1866485714285714, 0.2217271428571428, 0.2728885714285715, 0.3356185714285714, 0.3529214285714285, 0.35476, 0.3765471428571428, 0.4041571428571427, 0.4169, 0.41539, 0.41216, 0.4125028571428571, 0.4132771428571429, 0.4107457142857143, 0.4379085714285714, 0.476332857142857, 0.4765642857142857, 0.4679099999999999, 0.4679971428571428, 0.4716557142857143, 0.4246628571428572, 0.3694971428571429, 0.3207414285714285, 0.32349, 0.3520471428571429, 0.3644871428571429, 0.3709285714285714, 0.3785857142857142, 0.3910557142857143, 0.3969171428571428, 0.4192914285714285, 0.4455757142857143, 0.4674557142857143, 0.4809928571428571, 0.4898042857142856, 0.500617142857143, 0.5115957142857143, 0.5251957142857142, 0.5249757142857143, 0.5315414285714285, 0.5282828571428572, 0.5115428571428571, 0.4930585714285714, 0.4778071428571429, 0.470902857142857, 0.4691599999999999, 0.4649642857142857, 0.4632557142857142, 0.4934757142857143, 0.5248842857142858, 0.5407971428571429, 0.55798, 0.5666085714285714, 0.5163285714285714, 0.5211842857142858, 0.5607314285714285, 0.5786157142857142, 0.5919528571428572, 0.6062571428571427, 0.6166557142857144, 0.6171857142857142, 0.6272014285714286, 0.6121471428571429, 0.5899171428571428, 0.5711928571428571, 0.5463871428571428, 0.5113571428571428, 0.4742642857142857, 0.4431685714285714, 0.4223542857142858, 0.4191157142857143, 0.4526357142857143, 0.5245614285714285, 0.6110300000000001, 0.7133442857142859, 0.7784985714285714, 0.80601, 0.7927128571428571, 0.8120900000000001, 0.8486400000000002, 0.8721342857142859, 0.8804671428571428, 0.8691957142857144, 0.8578442857142858, 0.8450785714285715, 0.8378471428571429, 0.8412157142857143, 0.8573771428571427, 0.8629514285714286, 0.8685, 0.8716700000000001, 0.8657728571428571, 0.8609871428571428, 0.8624557142857144, 0.8636142857142858, 0.8781442857142857, 0.8933985714285715, 0.8981314285714286, 0.9012285714285716, 0.8990328571428571, 0.8973071428571427, 0.8966857142857144, 0.8967514285714284, 0.8961957142857143, 0.8972685714285714, 0.8987585714285713, 0.9015042857142858, 0.9043828571428572, 0.8847542857142859, 0.8541714285714285, 0.8395871428571429, 0.8125485714285714, 0.7950185714285715, 0.7821014285714286, 0.7827942857142858, 0.84633, 0.8779857142857143, 0.8731057142857143, 0.8612828571428572, 0.8568985714285714, 0.8600342857142859, 0.8638442857142857, 0.8628099999999999, 0.856707142857143, 0.8484900000000001, 0.8404642857142858, 0.835657142857143, 0.8197914285714286, 0.798407142857143, 0.7925128571428571, 0.7890457142857141, 0.7821571428571429, 0.7659485714285713, 0.73668, 0.700547142857143, 0.6601999999999999, 0.61715, 0.5768057142857143, 0.5388742857142858, 0.4999557142857143, 0.4740085714285714, 0.4517728571428571, 0.4360242857142857, 0.4034771428571428, 0.3790757142857142, 0.3781271428571429, 0.3992957142857142, 0.4304928571428572, 0.4328571428571428, 0.35393, 0.30229, 0.2729185714285714, 0.2348642857142857, 0.1966914285714285, 0.1765199999999999, 0.1579842857142857, 0.1418242857142857, 0.1331628571428571, 0.1421071428571428, 0.1702385714285714, 0.2117028571428571, 0.2629514285714285, 0.3266142857142857, 0.3793857142857142, 0.4032914285714285, 0.4145671428571428, 0.4343014285714285, 0.4860742857142857, 0.5422585714285714, 0.5664157142857142, 0.5877342857142857, 0.5996114285714286, 0.5919299999999998, 0.5822885714285714, 0.5854100000000001, 0.5650714285714286, 0.5555585714285713, 0.5466157142857143, 0.5404642857142857, 0.54415, 0.5553828571428572, 0.5530285714285714, 0.5380428571428572, 0.5068171428571429, 0.4857571428571429, 0.4724185714285714, 0.5119228571428571, 0.5233842857142857, 0.5076071428571428, 0.4949771428571428, 0.5174899999999999, 0.5791642857142857, 0.6480442857142857, 0.7220085714285714, 0.7612042857142857, 0.7717871428571429, 0.7825371428571428, 0.7898785714285715, 0.8026028571428572, 0.8255171428571428, 0.8491614285714285, 0.8635614285714286, 0.8605757142857142, 0.8417685714285713, 0.8125828571428573, 0.7636314285714285, 0.6853514285714286, 0.6442614285714285, 0.6461957142857143, 0.6357757142857142, 0.6484971428571429, 0.62772, 0.6034285714285714, 0.5594228571428571, 0.5502357142857142, 0.5792142857142857, 0.60414, 0.6220128571428571, 0.6081928571428572, 0.5762628571428571, 0.5667157142857143, 0.5488885714285714, 0.5600442857142858, 0.6171514285714286, 0.6679699999999998, 0.69004, 0.6842257142857141, 0.6721928571428571, 0.6440157142857144, 0.6257914285714286, 0.5933985714285716, 0.5985885714285715, 0.6010185714285715, 0.6134885714285714, 0.5879685714285714, 0.5451757142857142, 0.4734985714285714, 0.3726828571428572, 0.2888099999999999, 0.29979, 0.2893357142857143, 0.2690214285714286, 0.2666528571428572, 0.2774657142857143, 0.3118171428571429, 0.31799, 0.3121485714285714, 0.3379742857142856, 0.3652942857142857, 0.3683242857142857, 0.3676571428571429, 0.3500914285714285, 0.3387828571428571, 0.3282014285714285, 0.3162, 0.3111814285714285, 0.2790014285714286, 0.2416457142857142, 0.2218914285714285, 0.2098671428571428, 0.1987242857142857, 0.1553, 0.1211814285714285, 0.1332328571428571, 0.1345228571428571, 0.1392971428571428, 0.1528857142857142, 0.1727457142857142, 0.1861242857142857, 0.1642757142857143, 0.1714428571428571, 0.2008257142857143, 0.1998342857142857, 0.1787928571428571, 0.1665314285714285, 0.1775342857142857, 0.2083071428571428, 0.2593614285714286, 0.2812357142857142, 0.3159642857142857, 0.3577814285714285, 0.3613257142857143, 0.3437442857142857, 0.3157085714285714, 0.2803257142857142, 0.2466714285714285, 0.2394042857142857, 0.2794157142857142, 0.3179357142857142, 0.3338628571428571, 0.3275657142857143, 0.3162514285714285, 0.3110671428571428, 0.2867657142857142, 0.2933871428571428, 0.2789814285714286, 0.2914057142857142, 0.3172542857142857, 0.3523971428571428, 0.3877585714285714, 0.4122428571428571, 0.4196928571428571, 0.4211785714285714, 0.4185728571428572, 0.4195914285714285, 0.4275257142857143, 0.4334471428571428, 0.4369028571428571, 0.4387957142857143, 0.4075342857142856, 0.3721614285714286, 0.41711, 0.4374014285714285, 0.4258542857142857, 0.4276557142857143, 0.4208671428571428, 0.3997442857142857, 0.3651971428571429, 0.3846142857142857, 0.41579, 0.44249, 0.4689614285714286, 0.5034299999999999, 0.5331985714285714, 0.5562657142857143, 0.5838328571428572, 0.6087428571428571, 0.6465585714285714, 0.668407142857143, 0.6751614285714286, 0.6778585714285714, 0.67565, 0.6604657142857143, 0.56125, 0.5237585714285714, 0.5807542857142857, 0.6360557142857142, 0.6274757142857144, 0.5628757142857143, 0.4967571428571429, 0.3942128571428571, 0.2842171428571428, 0.2437614285714285, 0.2700142857142857, 0.2910114285714286, 0.3026557142857143, 0.3232385714285714, 0.3441942857142858, 0.3675328571428571, 0.3740385714285714, 0.3993871428571429, 0.4148585714285714, 0.3943428571428571, 0.3683357142857143, 0.35271, 0.33718, 0.3313285714285715, 0.2690828571428571, 0.2614528571428571, 0.3192457142857142, 0.3244028571428571, 0.28528, 0.24864, 0.22106, 0.1675771428571428, 0.1269257142857142, 0.1399557142857142, 0.1654214285714285, 0.2009971428571428, 0.21959, 0.2671342857142857, 0.3057942857142857, 0.3038728571428571, 0.2884671428571428, 0.2548914285714286, 0.2197271428571428, 0.2125942857142856, 0.1374057142857143, 0.1110742857142857, 0.1065471428571428, 0.1102342857142857, 0.1332871428571428, 0.1145257142857143, 0.1078257142857142, 0.1467671428571428, 0.1440957142857142, 0.1434814285714285, 0.1186, 0.0910857142857143, 0.0937357142857142, 0.1167785714285714, 0.1380114285714285, 0.1368771428571428, 0.1370542857142857, 0.1383385714285714, 0.1407828571428571, 0.1429257142857143, 0.1521271428571428, 0.1475514285714285, 0.1376942857142857, 0.1161442857142857, 0.1002842857142857, 0.1007585714285714, 0.0753442857142857, 0.0734457142857143, 0.0708699999999999, 0.06444, 0.0688457142857142, 0.0871985714285714, 0.1403614285714285, 0.1700985714285714, 0.1860614285714285, 0.2025128571428571, 0.2177728571428571, 0.2343557142857142, 0.2537914285714285, 0.2338142857142857, 0.2099942857142857, 0.1884171428571428, 0.1735899999999999, 0.1684985714285714, 0.1679514285714285, 0.1704185714285714, 0.1721257142857142, 0.1728014285714285, 0.1737785714285714, 0.1760614285714286, 0.1741099999999999, 0.1707842857142857, 0.1665571428571428, 0.1753828571428571, 0.2041257142857142, 0.2452928571428571, 0.295, 0.3367142857142857, 0.4145157142857142, 0.4415814285714285, 0.4324142857142856, 0.3887328571428572, 0.3730585714285714, 0.3445314285714285, 0.2903342857142857, 0.2412457142857142, 0.2128371428571428, 0.2109271428571428, 0.2476885714285714]}

==> figures/renewable_data_analysis/subgraphs.json <==
{"durations": [9, 17, 17, 14, 16, 17, 17, 16, 9, 16, 7, 8, 7, 15, 17, 7, 15, 7, 15, 20, 17, 29, 18, 8, 16, 8, 8, 14, 16, 16, 8, 16, 15, 8, 8, 15, 9, 17, 8, 17, 11, 12, 12, 17, 14, 14, 12, 17, 17, 17, 17, 18, 12, 8, 16, 8, 8, 7, 7, 7, 11, 12, 16, 12, 7, 17, 14, 17, 8, 17, 7, 8, 17, 17, 16, 17, 10, 8, 9, 17, 17, 12, 17, 17, 44, 17, 17, 12, 41, 16, 17, 16, 29, 14, 17, 9, 7, 17, 17, 14, 16, 17, 17, 16, 15, 17, 15, 17, 7, 15, 7, 15, 17, 17, 29, 18, 16, 8, 8, 16, 16, 17, 16, 15, 16, 17, 17, 17, 13, 10, 28, 25, 14, 18, 8, 17, 8, 8, 17, 17, 18, 15, 8, 16, 8, 8, 8, 7, 7, 15, 8, 14, 17, 14, 8, 8, 17, 16, 17, 17, 14, 17, 17, 45, 17, 17, 25, 16, 17, 16, 25, 14, 17, 7, 10, 10, 14, 10, 17, 17, 10, 8, 10, 15, 14, 7, 15, 7, 15, 20, 16, 14, 18, 16, 8, 8, 14, 10, 16, 16, 15, 8, 8, 15, 16, 17, 7, 10, 10, 10, 10, 10, 8, 17, 10, 17, 17, 18, 12, 7, 10, 7, 7, 7, 11, 12, 16, 17, 16, 8, 10, 10, 8, 10, 17, 16, 10, 17, 17, 8, 15, 17, 42, 17, 17, 10, 22, 16, 17, 16, 29, 8, 17, 7, 17, 17, 14, 9, 9, 17, 17, 16, 9, 16, 7, 15, 9, 7, 15, 7, 15, 20, 16, 29, 18, 16, 8, 8, 14, 9, 16, 16, 15, 8, 9, 15, 9, 17, 9, 17, 9, 7, 9, 12, 28, 12, 14, 8, 17, 10, 8, 17, 17, 18, 9, 7, 12, 7, 8, 7, 7, 9, 17, 14, 17, 8, 14, 17, 8, 9, 9, 9, 17, 16, 9, 17, 17, 9, 15, 17, 47, 17, 9, 9, 29, 16, 17, 16, 29, 9, 17, 9, 15, 17, 17, 15, 16, 8, 17, 17, 16, 14, 16, 8, 8, 7, 15, 18, 7, 15, 7, 15, 20, 17, 29, 18, 9, 13, 8, 8, 14, 16, 16, 12, 16, 15, 8, 8, 17, 10, 17, 12, 17, 9, 12, 12, 8, 12, 12, 12, 14, 12, 17, 10, 8, 17, 12, 17, 18, 12, 8, 12, 8, 8, 7, 7, 15, 12, 16, 12, 7, 17, 14, 17, 8, 17, 7, 8, 17, 17, 16, 12, 10, 8, 10, 17, 17, 12, 17, 17, 46, 17, 17, 12, 41, 16, 17, 16, 29, 12, 14, 17, 18, 15, 17, 17, 15, 16, 8, 17, 17, 16, 15, 17, 8, 8, 7, 15, 18, 7, 15, 7, 15, 20, 17, 29, 18, 16, 8, 8, 16, 16, 16, 12, 16, 15, 8, 16, 17, 10, 17, 14, 17, 12, 12, 8, 12, 25, 14, 18, 18, 17, 10, 8, 17, 12, 17, 18, 15, 8, 16, 8, 8, 8, 7, 7, 15, 17, 14, 29, 17, 14, 17, 8, 17, 7, 8, 10, 17, 16, 17, 10, 8, 10, 17, 12, 17, 14, 17, 17, 58, 17, 17, 20, 25, 16, 17, 16, 29, 12, 14, 17, 18, 7, 8, 10, 14, 8, 17, 17, 9, 8, 8, 9, 8, 7, 9, 7, 15, 20, 16, 8, 18, 13, 8, 8, 14, 8, 16, 16, 15, 15, 16, 8, 7, 8, 8, 8, 7, 17, 10, 17, 17, 18, 9, 8, 7, 7, 9, 9, 16, 11, 14, 16, 8, 8, 8, 9, 17, 16, 17, 17, 15, 17, 42, 17, 9, 22, 16, 17, 16, 29, 17, 14, 8, 17, 17, 8, 8, 8, 7, 7, 8, 15, 17, 16, 14, 18, 11, 14, 16, 16, 15, 15, 16, 17, 7, 7, 17, 8, 17, 18, 9, 7, 11, 8, 14, 8, 14, 17, 17, 16, 17, 17, 15, 17, 42, 17, 16, 22, 16, 17, 16, 29, 17, 13, 17, 17, 15, 16, 17, 17, 16, 15, 17, 7, 8, 9, 15, 17, 7, 7, 15, 7, 15, 20, 17, 29, 18, 9, 16, 8, 8, 16, 16, 17, 8, 16, 15, 8, 17, 10, 17, 14, 17, 14, 7, 14, 8, 19, 14, 14, 18, 17, 10, 8, 17, 14, 17, 18, 15, 8, 16, 8, 8, 7, 7, 15, 17, 14, 29, 7, 17, 14, 17, 8, 17, 8, 17, 17, 16, 10, 8, 17, 17, 17, 14, 17, 17, 46, 17, 17, 20, 25, 16, 17, 16, 25, 14, 14, 17, 18, 7, 17, 17, 14, 16, 10, 17, 17, 16, 9, 16, 15, 17, 7, 15, 7, 15, 20, 17, 29, 18, 16, 8, 8, 14, 16, 16, 10, 16, 15, 8, 8, 15, 17, 17, 11, 10, 12, 17, 14, 10, 8, 17, 10, 8, 17, 17, 18, 12, 8, 16, 8, 8, 7, 7, 7, 11, 17, 14, 11, 17, 14, 16, 8, 17, 17, 29, 8, 10, 17, 16, 8, 17, 17, 14, 17, 17, 44, 17, 17, 25, 16, 17, 16, 29, 10, 17, 7, 17, 17, 13, 16, 17, 17, 16, 9, 12, 8, 15, 14, 7, 15, 7, 15, 17, 16, 29, 18, 12, 8, 8, 14, 12, 16, 16, 15, 11, 15, 16, 11, 17, 7, 11, 12, 12, 12, 8, 17, 17, 17, 17, 18, 11, 8, 12, 8, 8, 7, 7, 11, 8, 16, 11, 14, 17, 8, 17, 17, 16, 17, 17, 11, 17, 17, 44, 17, 11, 30, 16, 17, 16, 29, 11, 17, 11, 13, 17, 17, 14, 9, 17, 17, 16, 9, 17, 7, 15, 17, 7, 15, 7, 15, 17, 17, 29, 18, 16, 7, 8, 14, 9, 16, 14, 16, 15, 16, 9, 10, 17, 17, 11, 14, 17, 14, 14, 18, 17, 10, 17, 17, 18, 15, 8, 16, 7, 7, 7, 11, 8, 14, 29, 7, 17, 14, 15, 17, 8, 14, 7, 8, 17, 17, 16, 10, 8, 10, 17, 17, 14, 17, 17, 44, 17, 17, 18, 22, 16, 17, 16, 29, 14, 17, 18, 11, 17, 14, 11, 9, 17, 17, 11, 8, 16, 15, 11, 7, 15, 15, 20, 16, 29, 18, 13, 8, 8, 14, 11, 16, 16, 15, 15, 16, 17, 7, 10, 11, 11, 11, 11, 8, 17, 8, 17, 17, 18, 11, 7, 11, 7, 11, 8, 16, 11, 14, 17, 16, 17, 17, 8, 15, 17, 44, 17, 41, 16, 17, 16, 29, 17, 7, 17, 17, 14, 16, 17, 17, 16, 15, 17, 15, 17, 7, 15, 7, 15, 17, 17, 29, 18, 16, 8, 8, 16, 16, 16, 16, 15, 17, 17, 17, 13, 14, 14, 25, 14, 18, 8, 17, 8, 17, 17, 18, 15, 8, 16, 8, 8, 8, 7, 7, 15, 17, 14, 29, 7, 17, 14, 17, 8, 7, 8, 10, 17, 16, 17, 17, 14, 17, 17, 44, 17, 20, 25, 16, 17, 16, 25, 14, 17, 15, 17, 17, 14, 16, 17, 17, 16, 15, 17, 7, 8, 8, 15, 17, 7, 7, 15, 7, 15, 20, 17, 29, 18, 9, 16, 7, 8, 16, 7, 17, 14, 16, 15, 8, 17, 10, 17, 14, 17, 18, 11, 14, 11, 25, 14, 14, 18, 17, 10, 8, 17, 14, 17, 18, 15, 8, 8, 8, 8, 7, 7, 15, 17, 14, 29, 7, 17, 14, 17, 8, 14, 7, 8, 17, 17, 16, 10, 8, 17, 17, 17, 14, 17, 17, 76, 17, 17, 20, 25, 16, 17, 16, 29, 14, 14, 17, 18, 15, 17, 17, 15, 16, 17, 17, 16, 15, 17, 8, 8, 7, 15, 18, 7, 15, 7, 15, 20, 17, 29, 18, 9, 16, 8, 8, 16, 16, 17, 14, 16, 15, 8, 16, 17, 10, 17, 14, 17, 10, 11, 14, 8, 12, 25, 14, 14, 18, 17, 15, 8, 17, 12, 17, 18, 15, 8, 16, 8, 8, 7, 7, 15, 17, 16, 29, 7, 17, 14, 17, 8, 17, 8, 17, 17, 16, 17, 10, 8, 10, 17, 17, 14, 17, 17, 47, 17, 17, 20, 25, 16, 17, 16, 29, 14, 14, 17, 18, 14, 8, 17, 17, 8, 8, 8, 7, 7, 8, 15, 17, 16, 13, 18, 10, 14, 16, 16, 15, 15, 16, 17, 7, 7, 17, 18, 9, 7, 11, 8, 14, 8, 17, 16, 17, 17, 15, 16, 42, 17, 22, 14, 17, 16, 25, 13, 17, 17, 15, 16, 17, 17, 16, 9, 12, 7, 8, 8, 15, 18, 7, 7, 15, 7, 15, 20, 17, 29, 18, 9, 16, 8, 8, 14, 16, 16, 10, 16, 15, 8, 8, 15, 9, 17, 10, 17, 11, 10, 12, 17, 14, 14, 8, 17, 10, 13, 17, 17, 18, 12, 8, 12, 8, 8, 7, 7, 7, 11, 17, 16, 29, 7, 17, 16, 17, 8, 17, 15, 8, 10, 17, 16, 16, 10, 8, 10, 17, 17, 12, 17, 17, 44, 17, 17, 20, 25, 16, 17, 16, 29, 10, 14, 17, 18, 15, 17, 17, 14, 16, 17, 17, 16, 15, 17, 7, 8, 7, 15, 17, 7, 15, 7, 15, 20, 17, 29, 18, 9, 16, 7, 8, 16, 16, 17, 8, 16, 15, 8, 8, 17, 10, 17, 14, 17, 18, 11, 14, 8, 19, 14, 18, 18, 17, 10, 8, 17, 14, 17, 18, 15, 8, 16, 8, 8, 7, 7, 15, 17, 14, 29, 7, 17, 17, 8, 17, 8, 17, 18, 16, 8, 17, 17, 14, 17, 17, 76, 17, 17, 20, 25, 16, 17, 16, 25, 14, 14, 17, 18, 15, 17, 17, 15, 16, 8, 17, 17, 16, 11, 16, 8, 8, 7, 15, 18, 7, 15, 7, 15, 20, 17, 29, 18, 16, 8, 8, 14, 16, 16, 12, 16, 15, 8, 14, 15, 10, 17, 12, 17, 11, 12, 12, 17, 12, 14, 12, 17, 17, 8, 17, 12, 17, 18, 12, 8, 12, 8, 8, 8, 7, 7, 11, 12, 16, 12, 7, 17, 16, 17, 8, 17, 8, 17, 17, 16, 17, 10, 8, 10, 17, 17, 12, 17, 17, 45, 17, 17, 14, 41, 16, 17, 16, 29, 12, 14, 17, 14, 15, 17, 17, 14, 16, 17, 17, 16, 8, 17, 7, 8, 7, 15, 17, 7, 15, 7, 15, 17, 17, 29, 18, 8, 16, 8, 8, 16, 16, 16, 16, 15, 17, 10, 17, 17, 13, 14, 12, 25, 14, 14, 18, 17, 10, 17, 17, 18, 15, 7, 16, 7, 7, 7, 7, 15, 17, 14, 29, 7, 17, 14, 17, 8, 17, 7, 8, 10, 17, 16, 8, 17, 17, 14, 17, 17, 44, 17, 17, 20, 25, 16, 17, 16, 29, 14, 17, 18, 15, 17, 17, 15, 8, 17, 8, 8, 17, 17, 8, 15, 15, 17, 16, 18, 15, 13, 7, 15, 16, 17, 16, 17, 7, 17, 7, 15, 16, 8, 15, 16, 17, 16, 15, 17, 7, 17, 16, 17, 17, 8, 16, 17, 17, 17, 17, 17, 17, 17, 17, 17, 16, 16, 29, 8, 17, 18, 17, 17, 17, 17, 17, 17, 17, 17, 17, 76, 17, 17, 17, 18, 15, 8, 17, 7, 17, 17, 14, 7, 16, 14, 16, 17, 14, 16, 13, 17, 14, 16, 16, 16, 10, 15, 16, 16, 17, 17, 17, 17, 17, 16, 37, 15, 17, 8, 8, 16, 17, 17, 17, 17, 17, 17, 17, 29, 17, 17, 17, 17, 17, 16, 17, 16, 17, 41, 41, 17, 15, 17, 17, 16, 8, 15, 15, 16, 19, 18, 9, 15, 7, 13, 15, 15, 20, 17, 68, 8, 18, 15, 8, 12, 7, 15, 17, 8, 8, 16, 15, 8, 15, 8, 9, 17, 17, 8, 16, 19, 8, 8, 18, 17, 17, 17, 17, 17, 18, 15, 8, 8, 10, 13, 17, 15, 20, 16, 11, 15, 17, 17, 27, 8, 8, 17, 8, 8, 17, 8, 17, 17, 17, 17, 8, 8, 17, 18, 17, 9, 8, 17, 24, 17, 17, 18, 22, 17, 17, 8, 17, 24, 8, 17, 8, 9, 8, 8, 16, 19, 8, 16, 16, 17, 16, 16, 17, 17, 15, 17, 16, 18, 15, 15, 15, 16, 17, 16, 16, 8, 17, 7, 16, 15, 16, 18, 9, 15, 17, 16, 15, 15, 15, 17, 16, 20, 15, 18, 15, 8, 17, 19, 18, 17, 17, 7, 7, 18, 10, 17, 17, 17, 43, 7, 18, 17, 13, 17, 19, 19, 7, 19, 19, 69, 17, 14, 58, 19, 19, 19, 7, 19, 18, 10, 18, 21, 19, 44, 19, 18, 7, 18, 19, 15, 17, 8, 15, 17, 15, 20, 17, 67, 15, 19, 15, 8, 18, 7, 7, 9, 7, 15, 17, 16, 29, 7, 17, 7, 17, 18, 17, 17, 17, 10, 17, 17, 9, 8, 17, 17, 7, 17, 17, 18, 18, 20, 18, 31, 18, 15, 17, 17, 17, 8, 17, 17, 17, 17, 68, 8, 18, 17, 15, 18, 17, 44, 17, 20, 17, 17, 20, 17, 17, 17, 17, 10, 17, 8, 35, 22, 8, 44, 17, 8, 17, 17, 20, 17, 16, 16, 16, 16, 7, 8, 8, 16, 8, 8, 17, 7, 17, 17, 18, 11, 16, 8, 16, 9, 16, 17, 16, 16, 8, 17, 11, 8, 16, 16, 8, 16, 17, 9, 8, 7, 18, 8, 14, 8, 7, 7, 8, 8, 8, 8, 8, 8, 17, 14, 17, 8, 8, 17, 16, 8, 40, 8, 12, 8, 8, 15, 17, 16, 8, 16, 17, 17, 17, 17, 17, 16, 17, 16, 17, 16, 9, 28, 14, 18, 17, 17, 17, 17, 17, 17, 17, 22, 17, 18, 16, 17, 8, 16, 14, 16, 16, 16, 16, 16, 16, 16, 15, 17, 16, 16, 16, 17, 17, 17, 16, 16, 17, 17, 17, 17, 16, 8, 17, 16, 31, 15, 17, 7, 8, 16, 17, 8, 17, 16, 17, 17, 8, 17, 16, 17, 17, 17, 16, 16, 17, 17, 16, 17, 16, 17, 22, 41, 17, 16, 17, 16, 16, 15, 8, 17, 8, 16, 8, 18, 17, 17, 17, 10, 15, 16, 16, 15, 17, 15, 17, 16, 16, 15, 17, 15, 15, 16, 17, 10, 28, 17, 17, 9, 17, 8, 8, 17, 10, 17, 16, 8, 15, 8, 17, 8, 8, 10, 10, 17, 8, 17, 24, 17, 9, 18, 17, 16, 9, 16, 24, 18, 9, 16, 16, 9, 29, 10, 17, 14, 19, 10, 18, 17, 17, 17, 17, 18, 17, 8, 8, 17, 8, 17, 17, 17, 17, 17, 17, 17, 16, 69, 17, 17, 17, 16, 17, 17, 17, 31, 17, 17, 17, 17, 17, 17, 17, 7, 17, 17, 17, 17, 17, 31, 17, 17, 18, 17, 17, 17, 41, 17, 10, 17, 17, 8, 17, 17, 17, 42, 17, 17, 18, 17, 17, 17, 17, 16, 17, 24, 14, 17, 41, 17, 17, 7, 17, 18, 17, 29, 15, 18, 10, 28, 30, 19, 14, 19, 18, 16, 14, 19, 8, 9, 7, 28, 7, 18, 61, 17, 29, 7, 67, 7, 7, 19, 18, 17, 18, 19, 8, 17, 7, 18, 28, 14, 42, 19, 14, 19, 10, 11, 8, 14, 10, 8, 18, 9, 17, 14, 17, 18, 42, 30, 29, 9, 42, 25, 17, 17, 40, 28, 14, 14, 40, 42, 18, 28, 10, 18, 18, 17, 17, 17, 17, 8, 18, 8, 17, 18, 18, 17, 33, 17, 69, 18, 18, 8, 17, 18, 17, 17, 8, 8, 17, 15, 17, 17, 18, 17, 17, 17, 17, 17, 42, 17, 17, 17, 18, 17, 18, 17, 28, 17, 17, 18, 17, 18, 17, 42, 17, 17, 8, 18, 17, 17, 10, 17, 17, 18, 17, 76, 18, 17, 18, 22, 17, 17, 17, 17, 18, 29, 22, 75, 17, 17, 7, 18, 18, 18, 18, 17, 16, 16, 17, 16, 17, 16, 67, 15, 17, 11, 15, 18, 17, 17, 28, 18, 17, 8, 17, 8, 9, 17, 17, 8, 18, 16, 28, 8, 8, 9, 8, 17, 8, 17, 18, 17, 8, 8, 8, 17, 42, 17, 17, 18, 41, 16, 17, 16, 41, 8, 8, 8, 40, 17, 8, 9, 9, 8, 9, 7, 17, 8, 14, 17, 7, 17, 16, 10, 7, 17, 17, 14, 17, 7, 17, 7, 17, 17, 10, 20, 16, 17, 17, 17, 14, 29, 7, 17, 7, 17, 17, 17, 68, 15, 17, 17, 16, 18, 17, 69, 17, 17, 8, 17, 20, 17, 16, 17, 14, 14, 16, 25, 44, 29, 17, 7, 7, 9, 17, 17, 18, 17, 10, 17, 17, 16, 17, 17, 10, 17, 17, 17, 27, 17, 18, 17, 42, 17, 18, 17, 16, 17, 16, 29, 41, 29, 17, 17, 18, 16, 10, 17, 17, 17, 17, 31, 17, 17, 7, 7, 17, 17, 17, 17, 8, 17, 17, 17, 42, 17, 17, 17, 8, 17, 17, 7, 31, 41, 8, 17, 17, 8, 17, 17, 17, 29, 17, 17, 17, 16, 18, 17, 17, 17, 8, 17, 42, 17, 17, 18, 17, 18, 36, 16, 17, 16, 16, 16, 29, 31, 17, 8, 17, 18, 17, 17, 41, 17, 17, 8, 17, 17, 42, 9, 17, 18, 17, 16, 17, 17, 8, 42, 40, 17, 17, 18, 17, 10, 17, 42, 17, 17, 18, 17, 17, 17, 17, 8, 17, 41, 14, 35, 17, 40, 17, 17, 8, 17, 17, 17, 8, 17, 44, 17, 17, 17, 16, 17, 42, 24, 42, 29, 42, 17, 17, 17, 17, 17, 18, 18, 17, 17, 22, 17, 8, 40, 17, 16, 16, 17, 17, 17, 16, 16, 24, 22, 29, 22, 41, 34, 17, 18, 8, 18, 17], "covs": [0.34783181118853657, 0.3148420403310198, 0.2773065835077752, 0.3200395215708504, 0.2808100282849528, 0.2446242037608609, 0.264599885001907, 0.2609787859959132, 0.3427951496205068, 0.3152673742839084, 0.39204676702578556, 0.29334307781506774, 0.31135144595832714, 0.329554386489911, 0.3338436519128213, 0.21528815575586566, 0.3508433705395093, 0.2738058200634502, 0.29025510718161057, 0.2992191172791395, 0.30357089042121965, 0.31448720726403967, 0.2883606949727855, 0.27400184334398814, 0.37441202586202366, 0.3110025271366949, 0.3572545106737347, 0.2775264127364675, 0.29532122450333764, 0.26165923134827357, 0.3638142456331232, 0.27939863541304544, 0.3029649216715443, 0.3420428595525076, 0.3887942930646699, 0.28016299744236195, 0.3232415306271622, 0.2777590941116755, 0.2964654784059406, 0.337280159657071, 0.31500396557564175, 0.3289793671360007, 0.31733858316018465, 0.2922677327453842, 0.31673388593591945, 0.3176202544364494, 0.2743482922546945, 0.2874477106036777, 0.30485665051314537, 0.2441737790367079, 0.26706357201546277, 0.2578667526580131, 0.31074800657932156, 0.3566448361145745, 0.3281148149817973, 0.35300285971072454, 0.34419065888257516, 0.3908667166151171, 0.3507806068184826, 0.33392333773437255, 0.24612928429830555, 0.2868759589808467, 0.25402967881985516, 0.28830707444677756, 0.28475197350270137, 0.28524668596421954, 0.26825466031232525, 0.2863304929808348, 0.28484332837264226, 0.3293181858526115, 0.38849521597821507, 0.22822039438576722, 0.2851890887615391, 0.25622706261263045, 0.22277351050454575, 0.26293533847327294, 0.3051998457820996, 0.3384377465420913, 0.3223215829489427, 0.25796092589255426, 0.2935118497552301, 0.32028635598266303, 0.3410940134704447, 0.22698790859429885, 0.27119873108554476, 0.2578772243888908, 0.32148184775883254, 0.26897295313706526, 0.33807029639832187, 0.29579467101934764, 0.2469587881100023, 0.21607961446499718, 0.3044643749642472, 0.28302621544137085, 0.26295173140786415, 0.2847209347642882, 0.3126360613101082, 0.30581617288741275, 0.2875500241456022, 0.3285847480524049, 0.28693171858419564, 0.23358777813789383, 0.2592454413177238, 0.26201261036582507, 0.34245959163627226, 0.31725637279231766, 0.3075041634292872, 0.3213620560607599, 0.22665893458692757, 0.3206499405395615, 0.3041992170519062, 0.27926288537681154, 0.24923167941691685, 0.29920724144704247, 0.3097285042832878, 0.2773153829487944, 0.34920117217439617, 0.3280785063672207, 0.3521830771058611, 0.3103245714387133, 0.2872667545677731, 0.2617698818947389, 0.26654511606814607, 0.276207003266928, 0.3500475632088809, 0.3047607952266947, 0.26219494156996254, 0.3244564669370782, 0.35622960175407103, 0.3390355603516131, 0.2849253447155529, 0.33448440087621256, 0.293404080716998, 0.318849185463034, 0.2371355667821024, 0.30243742924172917, 0.30569737411433506, 0.2850203517160218, 0.24586910172111232, 0.2851429648086005, 0.25571559221779416, 0.28186481314303113, 0.3615131286508391, 0.305100508497, 0.3308354130087351, 0.333651339186739, 0.37901191938137146, 0.3717836171249982, 0.3770440003279604, 0.2606751880613728, 0.2241121421793662, 0.21510627068576038, 0.2764942557292766, 0.2838694265942545, 0.29914550164856507, 0.2548614118420811, 0.23846632203495244, 0.2194744613576541, 0.26975829400306905, 0.27546286437406375, 0.2887900498545552, 0.3214975986743616, 0.20992908933162818, 0.2705901772391845, 0.24273649574560496, 0.3154152340529532, 0.30967340043378794, 0.2998355873929102, 0.23602657084372095, 0.20743949365129039, 0.2916298596262379, 0.27503302917512196, 0.2553346412527137, 0.2980288411163702, 0.31428753564180845, 0.29100676747018844, 0.31083613632758067, 0.2971875524487506, 0.23770730841235557, 0.2623400478153471, 0.28037519677404454, 0.31469790869544617, 0.3217352291682503, 0.3283169878779449, 0.3095766759749413, 0.22635027866452342, 0.3510138051179462, 0.2935680281648273, 0.29601303762146913, 0.29583387210732764, 0.26699312276003173, 0.30559137768875594, 0.2903233561746143, 0.3723240293429215, 0.3295829806276429, 0.36214789238424583, 0.27588119795247595, 0.3131892137364692, 0.25969270254340626, 0.2839187029322979, 0.304820278844886, 0.3218225504848453, 0.39168076973351257, 0.28541459150253473, 0.2658835772897945, 0.3366640820808949, 0.3074694409415745, 0.3418233724574237, 0.3025311651514792, 0.2827716253528603, 0.3062557220106943, 0.33229641988299297, 0.23188581446124082, 0.2935907195413934, 0.29490601869224964, 0.26210414058855047, 0.2899782085067809, 0.29205899765270177, 0.31157633536558366, 0.3714505523715834, 0.35098247472123945, 0.34418905349430745, 0.35159132713795954, 0.3530868557530889, 0.26390942488519803, 0.27829314774436065, 0.2547631078411431, 0.2885464241068763, 0.28619273195492845, 0.27170440132600837, 0.3377114725634377, 0.37264074077864157, 0.23779760915532672, 0.2989568988345073, 0.27017590464873875, 0.23813547161450205, 0.2921409735198056, 0.29361041328840387, 0.29478018604122513, 0.33519073040712616, 0.30873665214627777, 0.23082744479058548, 0.2673016715769646, 0.2545895185252863, 0.30557798567556815, 0.2857415943202986, 0.29993440148378314, 0.29055162574034693, 0.25355548088586044, 0.23036483945688888, 0.32218093310536866, 0.3500872847716194, 0.2673427699215958, 0.3109026155899359, 0.3120105963218701, 0.280851779478776, 0.3338416962875068, 0.2885054319167289, 0.3206702472380197, 0.24284752578839047, 0.2625847250884211, 0.26695498445653015, 0.34354612172090415, 0.3089866235268833, 0.39230738440881796, 0.3229201213808673, 0.2641827599440327, 0.22796343763097687, 0.3442511809896373, 0.30559635105208943, 0.28689533479133417, 0.30405637888832165, 0.27796214259858804, 0.3231434121034621, 0.2898324083527715, 0.37177552703120637, 0.3180203756606532, 0.3485494210406077, 0.28312391734536835, 0.3105120608818177, 0.255254719656578, 0.27916617691319706, 0.30222351443076795, 0.33121288617682765, 0.3935460311219678, 0.28882108876754625, 0.3002429940974469, 0.2692160457609015, 0.28198806095581386, 0.33562968991812125, 0.33962788570579716, 0.3143339263151048, 0.32950450581824087, 0.30408066967607383, 0.34558151845460827, 0.30733852354706437, 0.3156936990090485, 0.22884521349153245, 0.29068446661831215, 0.30471699664758567, 0.28025035127128534, 0.240747848399625, 0.2769034217108598, 0.2556450095568415, 0.2427348498656289, 0.3449951896144368, 0.3315718063158989, 0.31885416888667445, 0.3431654818880621, 0.37562588870008184, 0.36277210207997607, 0.23963719069235653, 0.31095809387503454, 0.22778291575110668, 0.2926523492076983, 0.33673313791189147, 0.2670203388782182, 0.29024223770145097, 0.27908839329467355, 0.28841937512518795, 0.3594585363376914, 0.28467139395367874, 0.2534434598771314, 0.2265687346807502, 0.3013198442276915, 0.2638395862206753, 0.28694999756569656, 0.332510027043183, 0.2995960269263007, 0.21891529301720208, 0.2745568067344291, 0.2579199852856229, 0.3316246836705411, 0.28073183837658094, 0.3264944249002954, 0.3017237420863531, 0.2395208102709558, 0.21546248386150876, 0.3132145658477117, 0.3322920603564783, 0.26262351055575955, 0.27649058860209924, 0.3601903747507962, 0.3082083037268488, 0.27544228282856514, 0.3304394743047542, 0.2821431938494299, 0.31106944187362096, 0.23766063367856563, 0.2580435726264644, 0.25700074646442933, 0.3669541354343562, 0.3161572635982042, 0.39739461171518553, 0.2919514818241061, 0.30495635865703885, 0.32525306913576124, 0.3500543227387787, 0.20145483651177704, 0.34763824770491625, 0.2761296491697305, 0.285328772148328, 0.2949371312595979, 0.29988077806813684, 0.309697575422459, 0.2794268994898432, 0.2742923953586104, 0.3965723246544663, 0.30949886023939144, 0.3515729904276235, 0.27193431434792353, 0.297653718240233, 0.25886413499672345, 0.3230166888875109, 0.2780275785273555, 0.297422688681119, 0.3396547099301912, 0.3843428316049236, 0.3083456084191474, 0.32901008575320456, 0.27226737072095564, 0.2679402457330551, 0.3301849143465741, 0.35250964885453545, 0.34226749500305415, 0.3353573269944988, 0.3623929937972683, 0.3088875969231421, 0.28786805300504514, 0.29401604199184866, 0.3227732584471435, 0.2660601498112171, 0.28913037360127536, 0.29761514524996474, 0.2867782341825823, 0.24327555425644307, 0.21865311673898766, 0.26639108877882417, 0.25531209448879844, 0.2924049104765305, 0.35478778123657506, 0.3391181890952435, 0.33547062104783, 0.3868976592002545, 0.3563920723311913, 0.34676211239692817, 0.26827038832420885, 0.271836922111652, 0.24991722263743735, 0.273686036068859, 0.2922510185041003, 0.2752105896036712, 0.26970593799662546, 0.28580920413796124, 0.284937013672079, 0.33004439485934123, 0.39123099155807, 0.22297471815930361, 0.29364895200140895, 0.25565571236490386, 0.22435970900166907, 0.2940544046086961, 0.30531405450342697, 0.34997078723391545, 0.321112041779826, 0.2594461380172485, 0.2929556911625445, 0.31671973511049556, 0.3415283015378893, 0.22212767646131173, 0.2781833477044983, 0.2511713812778684, 0.31727456693715056, 0.25826696747615735, 0.34090256911696676, 0.2964756406810623, 0.2422927508436512, 0.21303711646116344, 0.30589522835346555, 0.23931630889729077, 0.2807080487989815, 0.2550817419985009, 0.2678626481959056, 0.3663732479137817, 0.3025211961152128, 0.2751435144088698, 0.339141514873063, 0.2823586152113515, 0.30949562724007945, 0.23091930021561963, 0.253621813686415, 0.2563657700004355, 0.34877223442172683, 0.3295304039040012, 0.39195964617817475, 0.28852700500001666, 0.3056639359185568, 0.3140241472233674, 0.3366515540313413, 0.2014260442272611, 0.33181484658928595, 0.28703588245484474, 0.2773671158477192, 0.2806912603148561, 0.295621665492513, 0.30347185235573093, 0.2684134195355826, 0.36319903361335826, 0.3099268021895992, 0.34275218810837765, 0.31202267687404384, 0.29200505028644363, 0.24910951029831957, 0.3197473901026923, 0.2712827496450789, 0.28598986259445086, 0.33108189408052463, 0.3607670091552287, 0.3002554458705542, 0.32612727988346113, 0.2625269847544325, 0.25263772481184, 0.32060535156832703, 0.34944755541908845, 0.3342533582881095, 0.3508663543528845, 0.2993249880475546, 0.33955898404141993, 0.3049609962182922, 0.3229222939312022, 0.2969760332850734, 0.2907406492920877, 0.3031289661537821, 0.27758783488952343, 0.23799230164111126, 0.2202118188138033, 0.2651131408935454, 0.24567864364017736, 0.298533656051004, 0.3535792624162794, 0.31745666131656153, 0.32293171907625695, 0.3312302085710962, 0.3778473597579637, 0.36401112367018823, 0.3615032352996617, 0.2614870142622325, 0.28868650745488195, 0.20889174100546576, 0.2977937002259605, 0.26974979339577193, 0.2696917602678007, 0.2922073798808975, 0.2856734083819243, 0.3283031024684038, 0.39416102608790216, 0.23125957941381106, 0.30427482150948904, 0.24227852153921692, 0.21906370622728671, 0.26171996410784143, 0.30543059442379483, 0.36474388115799333, 0.32015512933004464, 0.2581530652891791, 0.2885396666000597, 0.281413416164391, 0.2956424674844455, 0.32772179890503, 0.2114108081266565, 0.2815255470309452, 0.2402469460990879, 0.3123193628120651, 0.3027044626124189, 0.31146680821296086, 0.29615361468182533, 0.23428458398193305, 0.2065970394339894, 0.29721568552569966, 0.23469039692708252, 0.2729088378349098, 0.24740938450629985, 0.2545931060002698, 0.3124034491029784, 0.3333289628866349, 0.31376592428010947, 0.3226033044049542, 0.29053158764744497, 0.2541004339770743, 0.2766503482817241, 0.2989942035870887, 0.3434915687431344, 0.3343475727546691, 0.3472231012392595, 0.2953627174200124, 0.25956556686338167, 0.3884264078034292, 0.2995664347017103, 0.3149378222195354, 0.31609538593565256, 0.2858070492545783, 0.301781219875308, 0.3108528718480296, 0.3889413195270517, 0.3466125113392614, 0.3847047536969927, 0.28920273129929486, 0.3183731281836881, 0.272209342147489, 0.29632195882017176, 0.3205393410891653, 0.3083314549268421, 0.2824823120062564, 0.28339796975308956, 0.3200210500490981, 0.3250295106094535, 0.3515458078593581, 0.3621108215401203, 0.23730409882620832, 0.3030453840554723, 0.30822163284010706, 0.2737948947576581, 0.31092606967261704, 0.305294663902063, 0.3014440115887048, 0.3640667826990031, 0.3537838960638742, 0.3424014475833412, 0.27462109113302746, 0.28452730632654, 0.2697115024701525, 0.2916713867056097, 0.2901429327964384, 0.32470122202204194, 0.2882751814744309, 0.3680180017940133, 0.3939165805599439, 0.2976301655100496, 0.2796298468743188, 0.24988961842333185, 0.30443337803181353, 0.30462504156680764, 0.32594109269948773, 0.24477601667227508, 0.26624750066658004, 0.2777330723258279, 0.33714778004039947, 0.3137524878458194, 0.3061816907776646, 0.26586521560156406, 0.24548968168449062, 0.33674313306271664, 0.2893062577085744, 0.3485490848822562, 0.3069937556076484, 0.27070499591010555, 0.2901144460733753, 0.2936657170680136, 0.35516774646157884, 0.3344470028998098, 0.31118364733013915, 0.30167608235831994, 0.38048513601407136, 0.3193436425287895, 0.3061411360826662, 0.3167344983765637, 0.36315994740201246, 0.332505423756908, 0.38745061593401825, 0.3084756675414132, 0.28383982582726963, 0.30429775778959156, 0.3313157628213488, 0.33854563295719425, 0.2930341286699064, 0.37869104833471673, 0.36325046889815044, 0.2757342886331637, 0.3170789817462842, 0.35559485796905266, 0.3285337106378864, 0.30054806530370615, 0.33930303684448826, 0.38048971746093113, 0.2980595418318985, 0.2695947611064614, 0.26938007424681537, 0.26952555568873987, 0.3147054951171324, 0.2850318605392473, 0.2782565530290472, 0.2608361984491192, 0.3096965019354039, 0.30853792119206647, 0.326840908228139, 0.25837409755406365, 0.26905423715544463, 0.30046064643851783, 0.3383644519939715, 0.32114484454231423, 0.3340542493594315, 0.2769102909783338, 0.256821365555373, 0.3463252927022234, 0.30864833141403425, 0.3573073746505824, 0.3159072812784634, 0.2854993252345212, 0.3452057794580567, 0.2922250801137031, 0.23890855517537798, 0.2615709500214656, 0.26819882825191366, 0.35576651345548305, 0.33588332590620557, 0.3917549545244112, 0.3097539619758546, 0.335019850918967, 0.32038811670375716, 0.32198527596323223, 0.2403287249599541, 0.19189749071619372, 0.3394315991198512, 0.2764058646038474, 0.28420404724310483, 0.2856737207078363, 0.3012925297263626, 0.311632303570457, 0.2734386661070836, 0.2734187769263139, 0.3611001175713057, 0.3205336589085666, 0.3585886142746192, 0.3135288550230129, 0.2964314549048814, 0.2729016218479812, 0.36703243904612487, 0.2767900449600633, 0.28391039124745027, 0.39038468520232217, 0.29327567122103254, 0.3349377385940294, 0.2646704544383801, 0.2515817183801713, 0.3330849473364219, 0.3008469961436381, 0.2771545808699754, 0.3261269856897601, 0.37756186361417365, 0.32158392543807757, 0.3023834866605902, 0.3133131115672888, 0.28784361747315135, 0.295773614241449, 0.30338032553242406, 0.2815337186210506, 0.23648014055591665, 0.20051711611319376, 0.2708609935084563, 0.24585807789890088, 0.2933379799390117, 0.36397657632850405, 0.32429167575947315, 0.3412362628006681, 0.39268678018131675, 0.36508582298043585, 0.3583040582174036, 0.25798765864045253, 0.27904568451596545, 0.202155145375541, 0.2957758457741935, 0.302300413896285, 0.25904037989636064, 0.26971494972765575, 0.2916783489256124, 0.295536805509446, 0.3362624071958356, 0.2274442317131319, 0.2930512958357869, 0.23900603122770933, 0.21972609056279707, 0.3131325318027353, 0.364152148578281, 0.2812813305218823, 0.26068152021286745, 0.28723420739818295, 0.3006262091435813, 0.3437271362911507, 0.20857440223397372, 0.279946161345918, 0.24371010735366333, 0.3190436149746456, 0.30683782243463825, 0.31408423622634946, 0.3062475327046056, 0.23285661911016334, 0.20904202122687274, 0.2945719709441256, 0.21690803314670656, 0.2730490851708818, 0.25100999439003613, 0.2569720000728997, 0.30177974087549303, 0.3101855607434178, 0.2795652132094094, 0.32379625299725956, 0.2916702193885383, 0.3305203082819921, 0.23773251677200144, 0.26061912180374674, 0.2692300779389048, 0.34701966180284555, 0.3136815304558463, 0.3203477059291064, 0.32873167059055214, 0.2216689707675323, 0.3345396652543056, 0.296376838842645, 0.2854614887181173, 0.2891042078003915, 0.3052132228891865, 0.3068405408617494, 0.280152744277866, 0.36399662901489144, 0.3248078596084389, 0.3558259683824823, 0.27611171488465713, 0.30000954833740073, 0.2555621112183368, 0.34472796834355435, 0.2817785822525686, 0.29810184611728024, 0.3288231983286186, 0.38533943598648357, 0.2843056483459544, 0.27338511958529466, 0.3294548169428897, 0.3345256961318062, 0.334211769736818, 0.3113052822864092, 0.2820480113053368, 0.31656831855477424, 0.3176012942446814, 0.22335894701750453, 0.28535229746311824, 0.30281773723565875, 0.2853158733393593, 0.24602502206638774, 0.2708687578200137, 0.259808657822758, 0.3114811160636994, 0.36861974484024107, 0.32153693443881665, 0.3459293473217996, 0.3295873148592239, 0.3900275911213243, 0.3593344656642147, 0.3614053666093097, 0.25392940669044706, 0.2988814789139299, 0.22361827836812714, 0.29492741468475586, 0.28428661776578884, 0.2741347940747935, 0.2943704884742754, 0.27952077937021286, 0.25188404629607997, 0.32674282105158586, 0.34917439233786873, 0.2403442099174064, 0.3051288975961592, 0.2518172472193263, 0.23242826804087752, 0.2951583088427328, 0.2755843973456015, 0.288695726543583, 0.3045911434028942, 0.33300729374179683, 0.2204052005868933, 0.2646476015138415, 0.24665708160285602, 0.31455166305660354, 0.310576036457569, 0.301173430772018, 0.24301987148272136, 0.22244407110206202, 0.29845841849767923, 0.3217786338819737, 0.25641857529119855, 0.3147323182422858, 0.3147244386303562, 0.2780010761021833, 0.3192841491113737, 0.2802133289995492, 0.2508395961928528, 0.26658452674577104, 0.26047069590602207, 0.3509039003885141, 0.3154515927024901, 0.3921802435484315, 0.3347643123895517, 0.3223936659166015, 0.23497476307185103, 0.362375550018915, 0.29747671177418805, 0.29825005257832155, 0.2803077060290579, 0.2763695610252505, 0.33426697925439075, 0.3016288228764761, 0.37332799694189495, 0.29572880005963903, 0.3402689324876802, 0.28838850095139185, 0.29431742220278106, 0.26860884972156274, 0.2803207608828069, 0.3120418799487398, 0.38216891858707847, 0.2991876475746314, 0.26000183816910694, 0.2797140569433065, 0.3475983487147632, 0.31294276384735137, 0.32086273067095067, 0.2946309233402427, 0.32844103471518626, 0.3276997565829636, 0.22504031141375347, 0.29777608493115626, 0.3175042696953806, 0.24635341106982547, 0.2822436863204764, 0.2637351472014769, 0.2728611420962668, 0.33849143852021923, 0.3367433146936455, 0.35377272230134515, 0.37303859844860593, 0.3805075557097423, 0.3587007074664285, 0.23866401115354197, 0.22419783383497102, 0.2639113569296644, 0.2776487421990284, 0.28377134177098623, 0.3037516907283905, 0.3049513985735835, 0.2914063542122248, 0.26327926270862717, 0.22392165761931673, 0.2662400614947272, 0.29127473460472125, 0.31236361823579495, 0.34429081570127595, 0.23354440344470062, 0.2854094850627511, 0.2774373678974485, 0.2660164890384361, 0.3434263566982283, 0.300932044417406, 0.2496445088182884, 0.21704114321266593, 0.32435865284494586, 0.2931391781461864, 0.27637186142783454, 0.26615733416903425, 0.3508513246251404, 0.319769705945661, 0.2876364002384043, 0.32730713437193015, 0.280588111150502, 0.2481295896811825, 0.2713802144620052, 0.26821700426476097, 0.34269939594373805, 0.33653531879115667, 0.31391536891315874, 0.3271790642083179, 0.33104630941514385, 0.21657116028353107, 0.34604035537440553, 0.2726978703227412, 0.2855372331472933, 0.2586168087829067, 0.30135480348820753, 0.3091629990636061, 0.2835459813542644, 0.37096422327612294, 0.30259401691958765, 0.38726382898970535, 0.27188174370923546, 0.3087157651591166, 0.25723640620400684, 0.30486161110975996, 0.27546800736732363, 0.296580188101226, 0.28813593407092086, 0.35299637984421256, 0.33653126983414877, 0.2752139774211799, 0.3420908734421712, 0.3050821679844089, 0.3136920255164149, 0.28905342816273855, 0.30006567127334854, 0.31555706327396527, 0.3007021896771301, 0.30379331474776944, 0.31047456331485423, 0.24595648643635326, 0.28002633256039294, 0.25554285731562293, 0.3085660014920844, 0.3718348471853277, 0.32506327021810316, 0.35122428281369134, 0.355625524021732, 0.3371705436650037, 0.23595372772330145, 0.20579721736210316, 0.21441970088469814, 0.30645676391326826, 0.29672894832055907, 0.28295241186174913, 0.2647062815386204, 0.3813958206596883, 0.28785952862690156, 0.29043511585585363, 0.3338555531461736, 0.3983950527352717, 0.23613575530749878, 0.2782511790002107, 0.2429222972717371, 0.21570394642752003, 0.3081394938393335, 0.343994322588114, 0.3348666019051553, 0.26122028655505675, 0.2862353699620315, 0.2984534451215267, 0.3358556911503963, 0.22331216637773688, 0.28620851760146204, 0.2604996079567821, 0.32480185093648883, 0.27983574482471657, 0.2745664352577495, 0.30397260860475667, 0.24712108995864857, 0.21438267763498156, 0.31064657923207, 0.278342289595259, 0.2704006561717105, 0.2684461042621516, 0.32170970522226655, 0.28885768430844305, 0.33828095510791795, 0.2987571065034409, 0.3332641767304443, 0.2553959916603506, 0.27403863041093784, 0.2848241049353183, 0.3533995876840629, 0.32217060907319917, 0.33460034723794013, 0.2962396423622888, 0.26759801659688565, 0.35591196267935943, 0.3021525609202344, 0.32073926852546036, 0.2914522848974139, 0.3335710042496093, 0.31011782091800355, 0.39238759187393346, 0.3406177837601719, 0.3722295346148222, 0.29662831182294885, 0.3118940793248779, 0.2706518398007271, 0.28813582611364985, 0.31777894709451776, 0.31747266373462757, 0.27042392950868877, 0.3519800301352738, 0.3431449319247663, 0.3415503000582096, 0.3351283895035147, 0.3058737910916712, 0.3479508440005811, 0.34103565506981265, 0.2679447658589242, 0.2951788235358742, 0.3237545601896232, 0.26085904810886035, 0.2947802021875573, 0.2765876982036862, 0.3018861152298483, 0.37831491370268444, 0.34801093215792545, 0.3699408791490803, 0.2675414389944082, 0.24798893148856344, 0.28454342662587945, 0.2971202190545631, 0.29446077404373827, 0.2679801854878978, 0.23969956682203497, 0.28024317280263217, 0.2972165228818682, 0.34243641815383025, 0.30887039279028605, 0.24103077622068803, 0.2806711172423262, 0.2774808444122478, 0.3457503289558943, 0.3090987674147547, 0.2592844269442061, 0.23280667891896184, 0.32247819158406854, 0.2829987435054048, 0.3095424040577882, 0.31239636108578717, 0.2942143055057177, 0.32588370541577566, 0.2860102105038175, 0.23760732132155643, 0.2650305909045181, 0.26435903711063746, 0.34347151437464574, 0.3211755006226968, 0.31312510454521886, 0.3229998927071388, 0.22845679346961797, 0.3243532508546466, 0.28445645979446665, 0.28160460505622076, 0.24684802909113035, 0.2979199403527384, 0.3081648436625746, 0.2843476444845636, 0.3512340107311899, 0.3332075701482751, 0.3670962919318433, 0.30676085379657647, 0.28696936035665116, 0.24550115572107162, 0.26877452187559003, 0.2783665793515121, 0.30146776186501395, 0.2693839970661534, 0.32880233012901794, 0.342047057395093, 0.31801020683545744, 0.30529105319080646, 0.3440503945596994, 0.2912786153608843, 0.32669338736322634, 0.22899072534010725, 0.3076538567117512, 0.3013325732090059, 0.2532431554519079, 0.2893190170259219, 0.26497330182070333, 0.27952067520743956, 0.3640967909654552, 0.3115283161469386, 0.3431737313741889, 0.33563712561108117, 0.39040885968078876, 0.3535337504819028, 0.3498900898763964, 0.25799864385495774, 0.2841712544953999, 0.21136579629174582, 0.30254350891649956, 0.29437850818711786, 0.27364485873513983, 0.2789902286696306, 0.3098015127916891, 0.29592207578338636, 0.3903800271105286, 0.24080555707905119, 0.3024002886996173, 0.23758046242319017, 0.21919566472587423, 0.26797138619220623, 0.2800734899533792, 0.29481942938557804, 0.3227223812905103, 0.21487021567221176, 0.2724214150200914, 0.24254756682816905, 0.30862278736517146, 0.31628564153355504, 0.30071747918932823, 0.24232769387969386, 0.2107631998826917, 0.29381292986770835, 0.2757991711642537, 0.25875310961169606, 0.37894939306305253, 0.31895914357661814, 0.2885090629983065, 0.3219906324229351, 0.29210420431042156, 0.24105502448026664, 0.26500981493063064, 0.2687984804991193, 0.3525303850611066, 0.33995581175525097, 0.3926336448007316, 0.3063709683842366, 0.3358791289228539, 0.32026028586255134, 0.32254716299018676, 0.2363705560270269, 0.19779406156013962, 0.33737819324817586, 0.26961571252707617, 0.2821405068416654, 0.28450800261796694, 0.3039814847473238, 0.3052361435822713, 0.27319788123385735, 0.26961061628466293, 0.3577787007155186, 0.2880716865906435, 0.366236897947534, 0.31279079095891377, 0.3024669393325731, 0.27543759604838614, 0.3050901837328918, 0.27744450154188915, 0.28320254215501206, 0.3975088129251587, 0.2935285493122858, 0.33630287769375616, 0.27002663785482495, 0.25615767524744887, 0.33351223851439327, 0.32829181392233203, 0.3000971791137191, 0.32249020925829164, 0.31614991335111076, 0.34582749718447275, 0.29604115060833147, 0.31049221340951, 0.2863937815988174, 0.29567545742644447, 0.30393182528054263, 0.29049708008276026, 0.24208962229245967, 0.20667413843937366, 0.2708604280696901, 0.24617200267656394, 0.28995326871282007, 0.37006109333056647, 0.3587417974207354, 0.35589713313724186, 0.39998533518754004, 0.3576993742205226, 0.350787246926858, 0.2547125723529496, 0.2774062007630411, 0.2010813996157847, 0.28850687284537174, 0.293000565557885, 0.25998424812563237, 0.27180185780582805, 0.2873391554835402, 0.29273983651687613, 0.3330794308940433, 0.3967111318661351, 0.21941054499128143, 0.2895513332996995, 0.23848746812623084, 0.22167669690246486, 0.3143624385922456, 0.35549066949698893, 0.28189376744751565, 0.25739399336072377, 0.2909080287260032, 0.30115829188614757, 0.3431657537191316, 0.21315461823339532, 0.27736133957095715, 0.24220766883454062, 0.32072296303432674, 0.30722827229489713, 0.31611741752176703, 0.30767184059672864, 0.23819867953883245, 0.21178602789830855, 0.30326851466283483, 0.2223852556907766, 0.27210811995095047, 0.2523934554362872, 0.25751592809411544, 0.36497634278507796, 0.30442398105497637, 0.27658254368102414, 0.3317337226810232, 0.2736077891699299, 0.23143196405631744, 0.25502155157269774, 0.2508589364182353, 0.3492159569801723, 0.3288676024046107, 0.3896452312004607, 0.2944805314285853, 0.30989403631778134, 0.3152599243414786, 0.3413338631574321, 0.2062398041348932, 0.33495042949382214, 0.28121983832043534, 0.2768724850693888, 0.2847343476373255, 0.2927084222224424, 0.30857949995477557, 0.2722068962186525, 0.2718732323847036, 0.3603998690431098, 0.3015778006956396, 0.3426709714833517, 0.30186384378012304, 0.2849477255622906, 0.27084938387067253, 0.30119943163479684, 0.2666759201265447, 0.28143500796823434, 0.3389469534970721, 0.35815505402571013, 0.2961237317027601, 0.3206591977752122, 0.2651094537616321, 0.2508299361343287, 0.3240268564319446, 0.3328617243272125, 0.31700777034230493, 0.31600299037989255, 0.3518901266949295, 0.305317434078123, 0.3487748955500268, 0.3019601980129981, 0.30339701755446624, 0.29390255532039844, 0.2956540795250681, 0.3099746167563383, 0.2836565121781705, 0.24021634524080088, 0.22257363199331787, 0.2682398508480868, 0.24853033125310597, 0.29344490684825314, 0.3463509285104757, 0.31687309427296945, 0.3341416800116107, 0.37755513147156095, 0.36537321672540685, 0.34989271070088923, 0.25302038946410776, 0.28296441417328344, 0.24162948671051335, 0.29772626932728397, 0.29880883004226316, 0.2656243034914221, 0.26875215370027333, 0.2858802877574756, 0.28996466444457974, 0.328457382977746, 0.23055741137344182, 0.28128125910004537, 0.23907195082609417, 0.21169569521303588, 0.26070893047547283, 0.304032094704139, 0.3539123735020653, 0.31689085610580753, 0.2518770781331172, 0.2810661434041182, 0.2922968910300129, 0.32641104567413354, 0.21266661413507162, 0.27794738370401906, 0.2414352771050385, 0.3129406921493571, 0.30767991806404926, 0.32027841061524986, 0.29222981999826547, 0.23621083667654275, 0.20287034524384792, 0.30497066214034374, 0.22488628157056864, 0.2671897609350621, 0.25012001682810975, 0.25811670460701197, 0.3548486252985832, 0.31033814175721286, 0.2796063679753277, 0.29921999591526355, 0.2984765422735116, 0.36524769607750673, 0.3474876146713364, 0.3237257759338759, 0.31017692792118806, 0.3967687063302868, 0.32277844237609443, 0.31202804180581306, 0.32408637422786335, 0.3531077306138711, 0.33899007934324066, 0.39999107398929246, 0.3118709300305659, 0.2864504113605501, 0.3049767478161707, 0.3347291978037089, 0.34589532243727267, 0.29905399542107336, 0.38827234965671736, 0.37297445980300664, 0.2808957442743528, 0.34056954091221997, 0.3020053581108336, 0.3517983108039515, 0.39002271038685377, 0.30343893844386544, 0.280101375848346, 0.27487731624701506, 0.2785178663171886, 0.27729062721884595, 0.26263226652080446, 0.31643652576254233, 0.31224419879298104, 0.33261603849379, 0.2512354578862401, 0.2842403972615886, 0.30874534529319253, 0.32641430445895264, 0.3191616002935816, 0.28307935350244096, 0.2598758890649989, 0.352878049625996, 0.3417619723273999, 0.30542841196757375, 0.27492849307007255, 0.3278037842803493, 0.2806095740108133, 0.2332928998234708, 0.2559019925765446, 0.25861586302319506, 0.3362898923974581, 0.32149707656392873, 0.38804960742793915, 0.281387778879299, 0.3254364248430212, 0.323120808715042, 0.33800086111250555, 0.2307011133424013, 0.20246182324762696, 0.3407652151774009, 0.2730798465335305, 0.2849396914644628, 0.2783793056133337, 0.2871078788445638, 0.3020266018221681, 0.2698450375468037, 0.2744451012234631, 0.3692583933216163, 0.3163693092825271, 0.3547336235254883, 0.27139123004399457, 0.2961010397580045, 0.25624537565219596, 0.34817646865862545, 0.278692874511007, 0.29803235772202097, 0.32947039667191647, 0.38980374975742854, 0.2662378457540807, 0.3166456595512021, 0.27181557921167315, 0.2848408503692653, 0.3225032619662291, 0.30844291321113304, 0.33498530315075625, 0.3096793343856402, 0.29137992801531504, 0.3273303666800903, 0.32873549792847523, 0.196120767095764, 0.2840285066104387, 0.2898395348424787, 0.3157200975845767, 0.24492893027800186, 0.2628676470865775, 0.2638442229586781, 0.30246232733758466, 0.3672013553747775, 0.34018584895542114, 0.34376627335782245, 0.32698994798188236, 0.3906572173494272, 0.3460083376322813, 0.3401499765572971, 0.24084725250107455, 0.28637179019015613, 0.24598414293257112, 0.30118991698747766, 0.283962564846824, 0.2698500796840055, 0.2716548444815404, 0.2986038058222087, 0.2725539832881527, 0.31947861855764975, 0.35074429037478316, 0.21631352405495916, 0.2958703081405778, 0.2539671164708989, 0.2252473140619206, 0.26546923549216556, 0.29797482282407833, 0.3364028658154265, 0.3107258828826701, 0.2682838875032107, 0.28919373119148234, 0.3247848562426559, 0.33023266420020475, 0.21976535771447614, 0.27582605195733556, 0.24057069123826388, 0.30740060460814034, 0.3130219315467397, 0.31810226740560593, 0.2887969749583103, 0.24167738401504166, 0.2166750932657009, 0.298961153167095, 0.2501579221833015, 0.2891728857911477, 0.2491028091653165, 0.27143819253908746, 0.38312092269647086, 0.3192138214419236, 0.2913608679122026, 0.3271760199007282, 0.2914152924028438, 0.2424040831936901, 0.2661403177722114, 0.26675550643325524, 0.35030855050287063, 0.3358900664228559, 0.3858425303280583, 0.3106488447067004, 0.3211354985611037, 0.31938218131629487, 0.3226072571309124, 0.20378485765721352, 0.33668950336582526, 0.275884432886315, 0.2811276543171604, 0.2876701398127319, 0.3053375876174242, 0.31031586167767683, 0.275753224649739, 0.2670979339762846, 0.3570019947251899, 0.281909358951169, 0.35307502675584274, 0.3154178677868704, 0.2955857983091196, 0.27536307083696043, 0.3768835087921536, 0.2754583088108009, 0.2814771859732613, 0.36052102845425404, 0.38654095900412344, 0.29263319109763114, 0.3377265290657188, 0.26867894130036396, 0.2522309749939444, 0.33401379866483294, 0.32313797315883663, 0.3136195172647411, 0.3168671439012072, 0.3761868644523831, 0.32356578947693043, 0.29695774854073376, 0.3202065862512285, 0.2905091906986129, 0.30069195912402064, 0.31085052306546507, 0.28726895531718205, 0.24302723660617195, 0.2087155439412492, 0.2763493935412133, 0.24227865815893831, 0.2880996995400959, 0.3579057178227357, 0.3248737950835338, 0.34842685089289804, 0.3832640451891016, 0.3692824657863306, 0.357867739163512, 0.2524765606034685, 0.27736845957404765, 0.20495268524718724, 0.29130077611045085, 0.3018971339308051, 0.26029957228845146, 0.286684288375653, 0.3035938047386533, 0.3401105514074412, 0.22754224918959054, 0.28783283645926616, 0.26077976867798797, 0.21946150921223107, 0.36845293851030597, 0.2536986595722567, 0.288037944191831, 0.29574036045523805, 0.3406103553296012, 0.21254613789542653, 0.2846969364630129, 0.24438892106799648, 0.3227598408608846, 0.30411369644666514, 0.3182008829960542, 0.3102135308713657, 0.23766011725928007, 0.20801396194259678, 0.29345818394061074, 0.22059660426245198, 0.2642458102849746, 0.2544711843617654, 0.2534248377776737, 0.3584848659310223, 0.30477630817736434, 0.2700336724137975, 0.3287995342927698, 0.27664081204703783, 0.3018860334087201, 0.23736804971108827, 0.2557693119404656, 0.254822987629921, 0.3620189476944284, 0.31127651005661544, 0.3935414506195455, 0.29712688393530967, 0.3061091111223027, 0.3241642740375485, 0.35480255731181903, 0.21617355608665206, 0.34915039827960964, 0.28621248923263276, 0.287008396227604, 0.3021721228897665, 0.2989465561729067, 0.31959819160164504, 0.28558977361068655, 0.3710928091293446, 0.2969053428131439, 0.3455420087800001, 0.27198134749822195, 0.2927808661690985, 0.25817038068429055, 0.3189340614307777, 0.2755351710995089, 0.29633409591531695, 0.3335218529480068, 0.35897698258974536, 0.27654070261092994, 0.32370950310306906, 0.26961090233100515, 0.27044894767894556, 0.33315642911779, 0.3231057712744736, 0.32366710007867855, 0.3160679193444394, 0.2887688086027571, 0.30129494166082943, 0.31599117414045963, 0.27558181358218725, 0.2854873365263401, 0.30779361458188365, 0.2917964393215579, 0.2387250323898091, 0.21974995061020183, 0.2685420842295069, 0.2557189629790686, 0.29992663182496915, 0.34411287399333745, 0.33220413509128893, 0.3416928076135943, 0.34832023191554745, 0.3817709965894238, 0.3650377910485694, 0.3477398460766331, 0.23298004479854903, 0.2861443270548851, 0.2506858194025815, 0.2909406148232334, 0.29895255334042414, 0.28088889479002777, 0.2721165416416374, 0.2921729736181025, 0.2896888311889093, 0.32406847286505214, 0.2390153582475386, 0.2850744520821767, 0.2553228168432999, 0.21932917865042378, 0.26524273448625624, 0.2994319593285352, 0.354192012531131, 0.3192122411841596, 0.2566957454026896, 0.28685210075703005, 0.30961870132410424, 0.3376202848960899, 0.22179209556966753, 0.272812908428666, 0.2589670335833587, 0.31447531156272235, 0.2558161325431791, 0.3364770139055674, 0.2937237664855664, 0.2402276612280652, 0.211061682310555, 0.30837038887911455, 0.24469979943266923, 0.2786649913233064, 0.2599309564370255, 0.2494436726301417, 0.3692876337354293, 0.3168067419481183, 0.2861522610911185, 0.31690546466655634, 0.2898658901982857, 0.24214078177112203, 0.26651357368186807, 0.26921173584378355, 0.29340800785703597, 0.3418434287170913, 0.3993908130840339, 0.31803518076438647, 0.31758907201101577, 0.32630412738009806, 0.3208625069710285, 0.20581073210292755, 0.34089488651900285, 0.2706909578256148, 0.2822540594869964, 0.2440684284043737, 0.2980315802574842, 0.30590808075297227, 0.27417152950420626, 0.26677565349952326, 0.3629300403881999, 0.3340483498481857, 0.3768544743098061, 0.31096080425163, 0.2986123754203955, 0.25915991181486175, 0.2817507786474938, 0.2926486887646715, 0.29609099507743475, 0.33301728961055177, 0.27515073376088844, 0.3316023530649571, 0.3312237828436983, 0.32316531530752657, 0.3131601741323053, 0.3446772114434413, 0.3015506874761518, 0.3142407464083108, 0.2868120380514484, 0.29138449046346565, 0.29942784648144105, 0.2475236372155736, 0.27062662553588135, 0.2573240301759113, 0.2979967715252373, 0.3431114805298341, 0.3297151841727125, 0.32800042080926267, 0.3909133771005938, 0.35720592590294425, 0.3427045613955127, 0.25658083076840144, 0.2786451190344335, 0.2054516111768564, 0.29757691656229174, 0.294820659264185, 0.26511684594194246, 0.26846713249472903, 0.28789323529013033, 0.29187178136674785, 0.330444353487906, 0.39863320236068867, 0.22943593649245497, 0.2958234099271822, 0.24633767977723353, 0.22574231648552506, 0.3481197369520329, 0.26303872916919113, 0.29082332106802417, 0.30506945857513823, 0.3352840578534562, 0.22061871082386458, 0.2807546200171941, 0.24502568297969107, 0.3185777630604294, 0.3083937366611789, 0.31559525750841116, 0.3013711519602754, 0.24507000633340226, 0.2180791421664495, 0.3067068341037278, 0.2805838276137464, 0.2572344252382111, 0.2672438004862508, 0.3167466598560823, 0.32994133704548784, 0.25980448756995833, 0.28427183215622115, 0.27582817921030545, 0.2582581769361564, 0.28629889094738525, 0.30793177738318117, 0.260707138715541, 0.3289771103738861, 0.371156820193743, 0.33980725181838733, 0.320105177261222, 0.31657592843868276, 0.35225089818113026, 0.30850993665038184, 0.3181552346846308, 0.30238528412601917, 0.30687856736470304, 0.26823946318064207, 0.3040402803263713, 0.24855628734938554, 0.3056467703076316, 0.3125683663117501, 0.3130687183202587, 0.258445347544829, 0.32627863481319935, 0.2588310554239386, 0.321384892779508, 0.2903599166050771, 0.3147468055862401, 0.2742610191729633, 0.3094374494839048, 0.29721786408000095, 0.28444902654891463, 0.29968435665382587, 0.36852312072960114, 0.3041585039951579, 0.31432081876706264, 0.3188531524371263, 0.24233190518565903, 0.33277304339114433, 0.25322172596470804, 0.2715107709905296, 0.29903003759468116, 0.22615071621885874, 0.2905126199794486, 0.26363615256632406, 0.344757167070558, 0.24760308557748667, 0.2601785962297914, 0.29469884439601, 0.30354291549475887, 0.28263417576738764, 0.3220964250095899, 0.3482755277609047, 0.27920759846592935, 0.3177775204255508, 0.2801078231333167, 0.2516697026711743, 0.30849102958362795, 0.33068224977560906, 0.22882950287553525, 0.3131109659682886, 0.24223350757174383, 0.20598618587467118, 0.2650537261398019, 0.3112933313242417, 0.30567035814086013, 0.23751066719567443, 0.3047558595509406, 0.25399821583821824, 0.27247655523111003, 0.22985602600064955, 0.27418498475710107, 0.315351954512139, 0.27588304438299605, 0.3230502690586736, 0.3588012331543023, 0.37722560262452565, 0.27313906551697587, 0.3522616311246747, 0.2649179276989417, 0.23835213731928662, 0.2453928391206423, 0.25800972248716636, 0.31482012932378545, 0.23923480893589444, 0.33224815156097004, 0.24705963435378178, 0.27582658548667865, 0.24596928714918412, 0.32404333567891463, 0.26184443482651215, 0.25204735823365054, 0.3155412271570052, 0.35054223859475797, 0.32242351460738955, 0.31674814270014506, 0.3050836743338992, 0.2110798442716684, 0.2460062771126179, 0.34977113916991814, 0.295358613745109, 0.21585962381571044, 0.2788699360220313, 0.38688699402388266, 0.26677434325034316, 0.29582612132187974, 0.23374175024417174, 0.2807364038398695, 0.3463200748548861, 0.2427922279492498, 0.28983480347758706, 0.23788087626478557, 0.25704819349136054, 0.273703125736636, 0.21637058644463852, 0.255692876873607, 0.1997765284436652, 0.27711759708994155, 0.337860950218246, 0.2534152046465544, 0.23689222799425008, 0.34359803633186836, 0.30255829804393064, 0.29896368255586225, 0.28251421521038117, 0.28544180794966484, 0.27628929236067584, 0.2037935313395166, 0.26051571784293925, 0.2699886821761327, 0.29825901442294184, 0.3613986283140246, 0.33173996256685295, 0.3726650449417697, 0.26576116923939236, 0.39870059007130776, 0.3215192759787752, 0.31676792254313674, 0.3537123535981302, 0.34295692705730624, 0.33347669860644735, 0.3365782236249234, 0.31194744455173334, 0.3237445637883677, 0.28801622754200484, 0.2872575735363703, 0.32962031101605266, 0.33596726170740354, 0.392259540655676, 0.34586849382131885, 0.2772000711241533, 0.30943924926933813, 0.34545404210078995, 0.3382234085332134, 0.33021989398135987, 0.33980316730244703, 0.36481505972973854, 0.2795771558941981, 0.27975521512373136, 0.36207674136038076, 0.31087025732352275, 0.3523116352098763, 0.36697788875178305, 0.33368734153912566, 0.3660533076895884, 0.33517106873867825, 0.2862584638605324, 0.2658792785317451, 0.24504091483044615, 0.2459284602372321, 0.2612291011964112, 0.2490682816831302, 0.24523063881564305, 0.30323476002776817, 0.35369508286049794, 0.3690869962479582, 0.3410723204439476, 0.35601187957153646, 0.3076594978661043, 0.3387586327859839, 0.3162998582938493, 0.34684492566146946, 0.255361276631346, 0.2758883388561669, 0.3102643153266589, 0.25892058870431406, 0.24672186538266072, 0.30368762136460614, 0.21461374707012315, 0.27618309308653155, 0.3147628423924057, 0.2567771700279019, 0.3821773434870935, 0.2531861193349049, 0.20940241470873294, 0.33501097968709903, 0.30988964732333063, 0.31677724888619563, 0.29227769970665896, 0.28325385132078196, 0.2943064559763587, 0.2521740420636876, 0.3410457725790556, 0.34802604311357505, 0.38545504279125103, 0.3736040669024142, 0.2537423104163357, 0.2993140147004903, 0.26850731978717046, 0.3110253865410155, 0.33223107879532693, 0.35800675633668555, 0.32414865945234717, 0.2568804788943738, 0.30768191709857146, 0.3049068678607358, 0.33594563873443334, 0.3602316447366386, 0.2571357095590705, 0.28957745344516433, 0.3337502829821613, 0.379073161457749, 0.3521387563354172, 0.3302567929043382, 0.34513165528053774, 0.2415330938557939, 0.30074949108580584, 0.3448448755639514, 0.29409247923468645, 0.3054281992813931, 0.3363290848621733, 0.2921554327072812, 0.3282769722813948, 0.31545772037576575, 0.31092811961167316, 0.3071128534033117, 0.3041118296506562, 0.30545172066186066, 0.2761238509562586, 0.23803431467669822, 0.2977211989478207, 0.25278561106955233, 0.29504471800178445, 0.2654344649877344, 0.3477823387805502, 0.25719182411212216, 0.3180078989124054, 0.25947404883353603, 0.30179097267953653, 0.34590646312938267, 0.3037356273086639, 0.3853723310644221, 0.26875233958783495, 0.3152803122971435, 0.356917626492269, 0.27953869644498536, 0.3225941663504296, 0.3164716900001606, 0.28798599685681164, 0.29976988868064763, 0.3531631028187526, 0.3358399037804736, 0.31941976838745534, 0.3060443883647882, 0.3652265988298692, 0.3427133958295601, 0.3078009705306207, 0.25733842436574883, 0.3325905408583875, 0.34173630972601865, 0.2663047666011574, 0.24161984605708786, 0.30529943855449165, 0.2872522901127401, 0.3076747556715446, 0.2330360564462025, 0.26220872871291184, 0.3125924403641607, 0.20857399503377158, 0.28337747943862057, 0.30674190705345317, 0.36991668913312126, 0.27206192877855184, 0.2513942951219656, 0.3722459525803294, 0.23542067253163143, 0.295041228208732, 0.3256953646005254, 0.29350858257758905, 0.2651202014690075, 0.2862762989736134, 0.30692380973279537, 0.28678699447570377, 0.29390525567747233, 0.32532669557617827, 0.2078849254221741, 0.3477362340666757, 0.23633566892325064, 0.2644932132445224, 0.2559145629032259, 0.27818710484359344, 0.2910778868485459, 0.27446921874454955, 0.36248209318885366, 0.24939781403415523, 0.21258903208553162, 0.38212652397497304, 0.2590921783529551, 0.28246201552056693, 0.3279512228151854, 0.3417789647765247, 0.28101452446746333, 0.35969834012794183, 0.3146596762856073, 0.3281123653088971, 0.3130075610706707, 0.31264900674842794, 0.360880443246126, 0.31073930937199185, 0.3283617480001562, 0.3559913616048131, 0.34504401423628395, 0.3252424843385788, 0.2931119723835014, 0.3033887185665613, 0.27535952236821504, 0.2689630449300158, 0.2987232067026279, 0.28837851640366435, 0.34833887265897284, 0.26657861123792104, 0.2849160808472587, 0.26747824040586216, 0.3438280279843647, 0.32976192283383055, 0.2941710943869196, 0.28026012329460037, 0.2921154803478816, 0.33601754455472527, 0.28885059377820466, 0.28886191333829797, 0.27787100863546166, 0.2563820904342868, 0.26893303930701123, 0.3355733819178299, 0.28548696869701445, 0.2740165371804409, 0.3017550620671884, 0.3237057343677224, 0.339780102877692, 0.28153374240717577, 0.2988991878658879, 0.3356558276606628, 0.23748574412568355, 0.26539459148240835, 0.3089430231941352, 0.24794134235930054, 0.3060126622246791, 0.31320950853424573, 0.25755595564557177, 0.28246965819388, 0.23861373984398118, 0.2766067657915601, 0.2996896347291498, 0.24357746188096033, 0.27533443137083236, 0.3134618686711379, 0.36739634830434315, 0.3290645612333813, 0.20435237408378784, 0.2591837098097817, 0.30365082988858716, 0.2807194828067716, 0.2432141400929598, 0.32000001147622587, 0.2780996238638074, 0.23123677350910968, 0.3616187272330919, 0.2174925633432603, 0.3018546012760346, 0.3572177755936318, 0.24437084578157103, 0.3061692447910974, 0.28146697469596765, 0.3014148735606133, 0.3834965652643087, 0.31260942203489267, 0.30086986901198365, 0.25091292791757336, 0.2528160957575284, 0.32938440105433403, 0.28818264084880096, 0.2786586580561142, 0.3263441154407922, 0.338776941588906, 0.37188075149367794, 0.2866094217919115, 0.306782734029041, 0.3842280062869201, 0.3555609694918893, 0.37468478121565335, 0.2908378263619448, 0.33030834247623597, 0.27546024635385014, 0.2811157222638358, 0.3246779330274512, 0.3271269350120326, 0.33183029291700195, 0.39316414295315133, 0.32484633114945743, 0.3686662671379046, 0.2781877344453048, 0.352085138669585, 0.3117806338301263, 0.2896370885533614, 0.2754170938562473, 0.29923651608229435, 0.2856110449359341, 0.2778092702789234, 0.3364829127977175, 0.39206096398774876, 0.2718810712572065, 0.2908067740505931, 0.3782430555190442, 0.29237274021465015, 0.35966370388216384, 0.37191103464054587, 0.2619410952956011, 0.32340932268852685, 0.3349349724061251, 0.2607684089281048, 0.34365627447814706, 0.2205584523354861, 0.2859098549080344, 0.2800116400162517, 0.3236322930491501, 0.3142646385695583, 0.27971850842088636, 0.366837914606603, 0.3310171674579604, 0.36339909619648486, 0.31248696924253, 0.32313278857969985, 0.3105764086708906, 0.3465386638199341, 0.37658418951637107, 0.3171404605387598, 0.2967476239394612, 0.3426941963576034, 0.36475420162641675, 0.2328332005795485, 0.3116326649938059, 0.3357194652725324, 0.3296687414319524, 0.2907095890451473, 0.34468047944474245, 0.3389886254190783, 0.3747865312991441, 0.24269779005662134, 0.2640826208176008, 0.3350128220927331, 0.2956784245129373, 0.3083053858902551, 0.25793969875712497, 0.28409376423539445, 0.27857060368154224, 0.30551985475510474, 0.2838263292995961, 0.26805387295105676, 0.30037095331233804, 0.3350591874971324, 0.31788336976414644, 0.3306914125496812, 0.2507163440293666, 0.24997406512660458, 0.3007517027453237, 0.2520367547521307, 0.2806405082551108, 0.23043773833584213, 0.2875355382500186, 0.3152585702016803, 0.28668401250723907, 0.28101515732365845, 0.3082948817359112, 0.320074261137716, 0.36160241062736065, 0.32489481968416434, 0.27329148503958656, 0.3317924717814218, 0.2600767398828989, 0.3132149912523753, 0.26952704129789024, 0.20936737977316972, 0.27274178400591614, 0.23111638887643737, 0.29419186086478594, 0.24816087481927304, 0.3160582686276503, 0.23653214382781002, 0.2406275966591181, 0.22331395332995133, 0.261616125054826, 0.23878021997997706, 0.21688658359068627, 0.289089112469294, 0.34393342452300574, 0.28238742889211926, 0.28881372839951824, 0.30529299926018305, 0.2779287522365649, 0.2990114260550724, 0.24597546035723988, 0.26371533707189054, 0.3568929570397372, 0.26391244132108793, 0.24531546301363913, 0.289618879093886, 0.37518037148038597, 0.27363043697848405, 0.25658658231081666, 0.3595228197739513, 0.26720277329085956, 0.2619592466581032, 0.2762864160244872, 0.3073893553838318, 0.3059500117063204, 0.31806690509890895, 0.24227489734803417, 0.22580636030761614, 0.2720727953557076, 0.24201930775600644, 0.25440889110583037, 0.319094561496339, 0.23439956387775787, 0.2978405892661267, 0.32285943801534167, 0.2800524491488756, 0.2558490814643894, 0.3164330177265024, 0.33079490268144274, 0.3401429266076392, 0.27581423559206836, 0.2779165541571669, 0.23304953480159507, 0.263178829420115, 0.34740769587720355, 0.2633542273019525, 0.3723904027067553, 0.34542454405478745, 0.332903947916556, 0.30101716812850426, 0.35863653259904715, 0.386148515507963, 0.25770043165677525, 0.28761621630340156, 0.2905665808013907, 0.31404834894141176, 0.32519415648044336, 0.2832046605471487, 0.3103334287163229, 0.26383030685404124, 0.32892558674605615, 0.2894070176366432, 0.28247220203111206, 0.27152275623883454, 0.25956489885099193, 0.2751777233951307, 0.27195183308342064, 0.2785087319044966, 0.34371948933532254, 0.2875096933713297, 0.2915663436411238, 0.296453474512864, 0.30864730428491643, 0.27231399742487733, 0.33407861974190284, 0.3882466440738199, 0.34952230383731664, 0.3215171228513405, 0.330698050077107, 0.3238617860505819, 0.3357993446375873, 0.3075821709052365, 0.29599725793326986, 0.3266622275798485, 0.29820107896550935, 0.32870041709265035, 0.37483850246274, 0.3658710791213324, 0.3399671524755637, 0.3632257805888851, 0.32810314430656123, 0.3172227125251785, 0.32678068475819666, 0.29381303156287286, 0.3418808206543198, 0.2976048801886971, 0.3541141637482583, 0.33995284495286454, 0.31748868632379446, 0.3224210940989277, 0.3285657883334143, 0.2927626017099509, 0.38810530723761416, 0.34492342952387145, 0.30936219257963615, 0.3227353319741988, 0.3349374965212281, 0.38893559402654587, 0.303448670090657, 0.30456655137639244, 0.26727983145760664, 0.2747872360858044, 0.3487432135841998, 0.317920323876202, 0.24694453722045376, 0.24138742131767726, 0.2515244968827925, 0.23227397352321336, 0.22970735018287433, 0.2667930315297466, 0.29626894420605643, 0.32684346865699265, 0.36372597212701985, 0.3149840489736188, 0.3473824369168781, 0.3490245269544296, 0.3140200913179442, 0.2880528040055633, 0.278443075864077, 0.26969022325362746, 0.28192279396453435, 0.22868416763665161, 0.20248914264593668, 0.29255791923546703, 0.3206584792364862, 0.2310474243786078, 0.28959875092347964, 0.33118757181037867, 0.25805610831490605, 0.24140376832057797, 0.23083986999143766, 0.3231445547606746, 0.32525022959552047, 0.2379053022247787, 0.24611898610076466, 0.29191717059209304, 0.23250111794817765, 0.2798246185023541, 0.28393181294131653, 0.33767158808669545, 0.2511923595273062, 0.24632679635648566, 0.2449589320084899, 0.23937072680620566, 0.2452303079962578, 0.31666522958794596, 0.28124869573468425, 0.33310061888584774, 0.33087299400036185, 0.28994948881839183, 0.23403815847513768, 0.25641968550654964, 0.2993246782647388, 0.32703454030142504, 0.30939240898915477, 0.2405044256154999, 0.28559246221399276, 0.3547233623065707, 0.30928319929089954, 0.36649003791927814, 0.22398392756570518, 0.29304303859292335, 0.23048152994132148, 0.28133462185785163, 0.28924001841398644, 0.22982526458215932, 0.2757144380266457, 0.24369743366233118, 0.2670957423395271, 0.3307069930734257, 0.24149250859414642, 0.29928765252805173, 0.2616691640099167, 0.35028629897558955, 0.3284105202364714, 0.2459386340809654, 0.31546659302931024, 0.3862124319600474, 0.2675980857099856, 0.30431313654933184, 0.3233085526292513, 0.26182269999749747, 0.32151773775312115, 0.3408251628581826, 0.23762947540117388, 0.3269213056047344, 0.2943369885353481, 0.2908816616604162, 0.2169132111188812, 0.2893116118244811, 0.2573382796121054, 0.31360829204214136, 0.37039894356321995, 0.3818114751140236, 0.3324076981474531, 0.39411419107171636, 0.33591689498452165, 0.30290175983448736, 0.3374674023300947, 0.30134449573916094, 0.29436197920627455, 0.24197702551850833, 0.2897370431398161, 0.2652886543451622, 0.3053977146642995, 0.3321678363879764, 0.3811807428526083, 0.2892260432548827, 0.3305384966074725, 0.27199393345187844, 0.29937506718452944, 0.33509514665231926, 0.3042716173282201, 0.32867894950057475, 0.3831123691357158, 0.3208009625590702, 0.32575501280221414, 0.3311007184676632, 0.305193346367761, 0.2888058928438329, 0.2802365895193551, 0.32005825209292627, 0.24525056389764738, 0.323350530640692, 0.31582051825505014, 0.31850559225118424, 0.3348700939439403, 0.375435982474805, 0.3002278786415316, 0.30356257221320737, 0.2835810400511438, 0.3154784751554874, 0.31930415031409176, 0.3453065708457128, 0.3045500129825078, 0.3016560075325945, 0.28532207678287447, 0.3398075441532228, 0.28518749406855953, 0.2656593940368945, 0.2885681201271705, 0.24330062061029845, 0.3230597646779971, 0.3025064006354907, 0.2374233205296255, 0.34234407104485937, 0.3368336033187003, 0.3326825610073439, 0.2948309269834392, 0.3047307172276655, 0.37214051185259006, 0.2469219026638531, 0.2737018442083739, 0.27409882710627737, 0.2728977461303312, 0.26592918628468376, 0.26481115632959945, 0.36734149381128417, 0.2915204218222981, 0.26339715246642426, 0.2529369294843137, 0.25221755378496574, 0.2873238601774469, 0.2085079905292137, 0.3002669573374308, 0.21105792903115037, 0.284729026196135, 0.30469505640837247, 0.2591102633192658, 0.21660876703629722, 0.313548752977424, 0.22926342643870756, 0.3370863426991024, 0.23070426358664053, 0.36210313241166503, 0.25628398399710955, 0.2360883516855021, 0.25680717117246904, 0.32480689354825254, 0.37813752927307065, 0.24245277913341035, 0.19263150726584188, 0.3277715141608383, 0.22608454831382843, 0.21152188653303708, 0.2509714034049812, 0.32721739620381957, 0.32645478750404516, 0.24100329340313703, 0.31318799141475956, 0.22775398108153147, 0.20835592485043286, 0.2344567875092856, 0.20482148560776794, 0.25249130319822094, 0.21711116021655005, 0.27914725764901965, 0.27190847345612207, 0.2333080185643491, 0.27202385918124433, 0.24006882194745138, 0.2867593759514017, 0.29767509553633886, 0.26977952804158145, 0.35107139601296905, 0.22453534803831598, 0.24354349443213066, 0.23520455293798143, 0.2555303141573212, 0.2244960740647525, 0.29960335161923685, 0.2856270191418933, 0.20697663445593206, 0.2946997905045734, 0.24032965713770876, 0.24710987470822143, 0.24213007993846383, 0.2686902091404455, 0.23460443130577413, 0.23520627082400145, 0.25377149163565454, 0.31675302587762466, 0.24495976656585802, 0.24379619124464968, 0.33528291664307897, 0.28472325668903486, 0.22697773650979847, 0.28226545835514577, 0.39769681779510757, 0.22435027509745856, 0.2504025579028576, 0.2389165171848999, 0.2969393912891898, 0.3099036411426601, 0.31531425796325435, 0.29831183947745565, 0.31908442108409774, 0.30996204231515606, 0.2598349882424076, 0.24547014571431988, 0.3048451288745901, 0.2860576778131626, 0.2374256122219562, 0.26562832498954664, 0.3418605941817998, 0.34129005311081245, 0.284443860001169, 0.25972220979864746, 0.30425645079349234, 0.2970885193779671, 0.3185078456204065, 0.2859620070120737, 0.33276782126758225, 0.31184763634483587, 0.3128047038248111, 0.3113443726534838, 0.3200449945654602, 0.37734586648555535, 0.31450022992857646, 0.2764252618313863, 0.33239239327735265, 0.20766691934571124, 0.31262807636189904, 0.37722686097529096, 0.376569703060906, 0.31250068536944603, 0.3087654388906269, 0.27068540078170333, 0.3336074565411444, 0.34308169955190293, 0.35836159938052364, 0.2760363969491115, 0.35695322908447374, 0.26627117968461805, 0.2822958724639433, 0.279058779758881, 0.3196026861661201, 0.319971937809435, 0.3563294444323012, 0.3086685439650754, 0.26877616829379, 0.275081252267945, 0.35769948144321956, 0.30798000634196304, 0.3546264123655144, 0.37458691964763047, 0.3300140697952094, 0.2689196017857572, 0.215605487662536, 0.36128647315695755, 0.3100950509586437, 0.3404934635421282, 0.37746967317042035, 0.37898049401127953, 0.287152443342098, 0.289342317694067, 0.2591685049717803, 0.3475620655094602, 0.3363927838464495, 0.30269953933430155, 0.3002111565081944, 0.25667322028791245, 0.3798092568771323, 0.28952714106140176, 0.24777088031196992, 0.2741925751189117, 0.30748744744749895, 0.3643425660087063, 0.2431235523608102, 0.3688885557277316, 0.27406560878861086, 0.3036886804406933, 0.2897361647260939, 0.30083614012421683, 0.21347570711891364, 0.22513368594255415, 0.2772139345438177, 0.2441514331097943, 0.24282175367898015, 0.27242598556853104, 0.30839044502732244, 0.23998549666102434, 0.3854318332671439, 0.2666803590645604, 0.23747468200712318, 0.2625445594098856, 0.28152383318064983, 0.256792125830454, 0.22616008297322632, 0.30449668638484795, 0.3309533565259524, 0.332071029302556, 0.20882082829979745, 0.2747554551169218, 0.2742565654674328, 0.23493623613966846, 0.2146773480906441, 0.28893657446687454, 0.29735303693246334, 0.2123847534960182, 0.2882401040776362, 0.21207041841208882, 0.22686744346973045, 0.30989334461000684, 0.19465868142189058, 0.31079141121283227, 0.27492164351615145, 0.25498533798275547, 0.25932833310955594, 0.28997025642196195, 0.3878649301589515, 0.2407226975155051, 0.2676630486226482, 0.2912001413110916, 0.2423158973485905, 0.28224928862462345, 0.31392903549558404, 0.27041890889704123, 0.20758068136177948, 0.19296361555195907, 0.3124407349335222, 0.2103364964943219, 0.3448161979542387, 0.31477762961027345, 0.22449767612297997, 0.2228224980818708, 0.2788827553327478, 0.2890025006589599, 0.29237475829064896, 0.19797746516810721, 0.3048010235196964, 0.27782076283210966, 0.248868271532607, 0.22090287512253662, 0.30601403438444086, 0.2234508827611848, 0.17758339852671556, 0.35992215696760765, 0.31904223954815947, 0.2915819719220889, 0.2878849711929453, 0.27955516954206994, 0.24323239069462094, 0.298986624430222, 0.3124521155272434, 0.3023893645246279, 0.2786925609609753, 0.18385371300923276, 0.2533995632490138, 0.33436386903560217, 0.18594272534229178, 0.2800222718748568, 0.3901209762502943, 0.20707464343476387, 0.2917360088611943, 0.22639727661496303, 0.282541700812749, 0.28610078291741375, 0.3212892130938864, 0.23288386409477263, 0.27131136288786745, 0.22769585774657422, 0.29407307791383613, 0.22529398246296006, 0.1861833068555733, 0.2769206060333115, 0.39142620059755867, 0.24252309830405042, 0.2446146794560788, 0.39169947245035874, 0.32994476811482526, 0.3196892286696548, 0.2783107526441136, 0.18634700178197403, 0.26423782934063683, 0.39180476146676074, 0.2862200286278981, 0.18996454502572532, 0.23683436880865266, 0.2799075147759704, 0.3170826750113119, 0.1932834868083815, 0.29212094582056997, 0.3721796930513403, 0.29858478303770336, 0.27017828126372334, 0.2810901635916919, 0.3201117517509855, 0.286194031950692, 0.19553043977653115, 0.29686039991596197, 0.21352803899496517, 0.22114841333441732, 0.250735994049066, 0.25285855649274724, 0.2842002040536518, 0.35515296350708553, 0.2372653919006722, 0.20157017066236593, 0.21502402072479174, 0.29772068973316007, 0.2340694944441581, 0.28768206258448953, 0.28982170102601446, 0.20646700621698252, 0.3356975229995299, 0.25896968853812996, 0.2697501379730755, 0.2277848310856807, 0.26449362451939595, 0.3011291980252995, 0.3201084486322923, 0.23676167269936402, 0.38639434966748204, 0.2737113234194301, 0.20743119631733437, 0.25710145323899514, 0.27695589598561327, 0.24459015160005756, 0.23447142849728694, 0.24230164423945721, 0.3248343149382373, 0.22863853705134624, 0.2217159234078194, 0.3404126999597269, 0.29348774320032567, 0.29021780888286475, 0.26851919165194565, 0.28848489965982194, 0.23020887253911232, 0.26374722473348894, 0.35953691871464016, 0.23269052926308412, 0.2875056365713554, 0.23397362341411865, 0.2820231849496205, 0.3074138531330622, 0.2520985714433786, 0.28717452836868274, 0.2414098180843965, 0.2806688369339977, 0.34017513117607945, 0.2723178764587776, 0.32619400933816056, 0.2450607876690546, 0.31394359062414107, 0.3557021827006594, 0.3304289961456813, 0.23419792705626127, 0.31741643118828894, 0.36623637612573956, 0.3014627883890567, 0.29184616802986046, 0.2622329789731895, 0.36198068555264007, 0.34528960519211094, 0.3163287891949386, 0.2147001244957072, 0.22136449848520245, 0.22068642141699354, 0.2627590197270337, 0.1928885168272849, 0.25230726798042885, 0.2836462677978553, 0.2953821597011212, 0.2989334301862832, 0.2635311402911117, 0.21773350039427397, 0.2442690419865504, 0.34932861769742896, 0.20009875282640155, 0.2511941852508329, 0.26463772823849946, 0.25783520574555746, 0.2431700472359543, 0.24510772882830367, 0.29377118435180427, 0.23663597241387752, 0.3680434507685181, 0.3161567503939127, 0.22785084420089943, 0.3089861220333005, 0.2238490394280004, 0.24333230381058296, 0.29847641390998986, 0.19777535281192982, 0.2038378975747316, 0.2902526695307707, 0.2388903856954023, 0.302494844936057, 0.2713166454194448, 0.3384888117415257, 0.29661189880837185, 0.28583279822499874, 0.25519981657454543, 0.2350714766514816, 0.30878063397375827, 0.24712996613177074, 0.24850426585082797]}

==> tex/todo.txt <==
Section 2.1 
\maybe{What is the takeaway of the quantification? Which numbers matter? frequency? magnitude of variations? What is the goal of the quantification?}

figure 6 \maybe{for 32 add an shaded bar?}.

Section 3.3 
\maybe{do we have eval showing impact of latency threshold on site graph to show this distance there is huge app impact.}

Section 3.4 app placement
\maybe{should we have a sentence on prioi work and why they are not sufficient?}

Section 3.4.1 app characteristics
\maybe{should we have a sentence on prioi work and why they are not sufficient?}

Section 3.4.2 app placement workflow
\maybe{What if an application does not fit in a single subgraph?}

section 4 overview
\anup{How much better is an identified site compared to a random site. Likewise subgraph.}\shadi{is short on time, skip this comment} \anup{. Perhaps rephrase as: ``We evaluate XYZ component of \name to gauge XYZ metric'' OR ``XYZ \name component performs X times better than baseline.''} 

\anup{quantify improvements here.} \shadi{is short on time, skip this comment}\anup{How robust is \name to workload characteristics and operating conditions. (mix of apps, load, \etc.)}


\maybe{Perhaps describe all policies for all components in 4.1?}

\maybe{4.1. apps: Time to create a small-sized checkpoint might be very high for an app. So frequent checkpoints might not be feasible... Fair point, maybe look at it in next draft.} 

\maybe{4.1.:\maybe{Why these many sites?}These consume power equivalent to the $\approx 30$ data centers of a major cloud provider in Europe?}

\maybe{We can actually have a single subsection for 4.2/4.3/4.4. Have steps as paragraphs, and have an intro para that says we add one step at a time.} 


\maybe{in 4.4. :1. Rename to load-aware, application-aware and power-aware? 2) we can consider remove greedy-fair} 
\maybe{4.4: add percentage to the bar plot}
% Other things we might want to show as well: (1) a small number of apps are interrupted; (2) pre-migration can help

\maybe{4.4.: Summary plot for all the steps.}

\jinghan{ better to add reference to the subsections or figures; mention premigration if we have the numbers ready; }


\shadi{Cost- And Energy-Aware Load Distribution Across Data Centers
Blink: Managing Server Clusters on Intermittent Power}

\jinghan{added to bib; not yet to the main text}

\shadi{future work?}

\shadi{are we assuming we know all incoming apps?}
\shadi{general comment: we need clarify our assumptions, what information we need, the setup of the env. This info is not coming through well in the design section.}

\anup{Scale down in terms of central DC size. Why $10^3$ apps?} \anup{How many servers in each site? what is the size of each server?}

online profiling in 3.4.2
 \shadi{@JH: do you want to add citations to other possible options?}
